Kinetic-diffusion asymptotic-preserving Monte Carlo algorithm for Boltzmann-BGK in the diffusive scaling

We develop a novel Monte Carlo strategy for the simulation of the Boltzmann-BGK model with both low-collisional and high-collisional regimes present. The presented solution to maintain accuracy in low-collisional regimes and remove exploding simulation costs in high-collisional regimes uses hybridized particles that exhibit both kinetic behaviour and diffusive behaviour depending on the local collisionality. In this work, we develop such a method that maintains the correct mean, variance, and correlation of the positional increments over multiple time steps of fixed step size for all values of the collisionality, under the condition of spatial homogeneity during the time step. In the low-collisional regime, the method reverts to the standard velocity-jump process. In the high-collisional regime, the method collapses to a standard random walk process. We analyze the error of the presented scheme in the low-collisional regime for which we obtain the order of convergence in the time step size. We furthermore provide an analysis in the high-collisional regime that demonstrates the asymptotic-preserving property.

==> figuren/ap_homogeneous_singlestep_KD.tikz <==
\definecolor{colorA}{RGB}{31,119,180}%C0, blauw
\definecolor{colorB}{RGB}{255,127,14}%C1, oranje
\definecolor{colorC}{RGB}{44,160,44}%C2, groen
\definecolor{colorD}{RGB}{148,103,189}%C4, rood
\begin{tikzpicture}
\begin{axis}[
  width=240pt,%de default waarde is 240
  height=207pt,%de default waarde is 207
  ymin=1e-6, ymax=5e-1,
  xmin=.25e-4, xmax=4e4,
  axis y line*=left,
  ytick = {.00001, .001, .1},
  xtick = {.0001,.01,1,100,10000},
  axis x line*=bottom,
  xmode=log,
  ymode=log,
  xlabel=$\VAratespatial\VAtimestep/\VAscaleparam^2$,
  ylabel=$\mathcal{W}_1$ error$/\sqrt{\VAbackgroundspeedtemp}$,
  xlabel near ticks,
  legend cell align={left},
  legend style={draw=none, fill=none, at={(axis cs:7,.000002)}, anchor=south}]
\addplot[very thick, color=colorA, mark options={fill=white}, mark=*] table [x index=0, y index=1, skip coords between index={0}{3}]{\figfolderhomo KD_0.out};
\label{fig_homo_KD_0}
%\addplot[very thick, color=colorKD, mark options={fill=white}, mark=diamond*] table [x index=0, y index=2]{\figfolderhomo KD_0.out};
%\addlegendentry{KD}
\addplot[very thick, color=colorB, mark options={fill=white}, mark=square*] table [x index=0, y index=3, skip coords between index={0}{3}]{\figfolderhomo KD_0.out};
\label{fig_homo_KD_1}
\addplot[very thick, color=colorC, mark options={fill=white}, mark=triangle*] table [x index=0, y index=5, skip coords between index={0}{3}]{\figfolderhomo KD_0.out};
\label{fig_homo_KD_8}
%\addplot[very thick, color=colorKD, mark options={fill=white}, mark=*] table [x index=0, y index=5]{\figfolderhomo KD_0.out};
%\addplot[very thick, color=colorKD, mark options={fill=colorKDK}, mark=square*] table [x index=0, y index=1]{\figfolder KDK_stratonovich.out};
\addplot[very thick, dashed, black, domain=1.3245:6000,samples=2] {.58/x^(3/2)};
\label{fig_homo_KD_high_bound}
\addplot[very thick, dashdotted, black, domain=.0002:1.3245,samples=2] {.2496*x^(3/2)};
\label{fig_homo_KD_low_bound_eq}
\addplot[very thick, dotted, black, domain=.005:.5, samples=2] {.1*x^2};
\label{fig_homo_KD_low_bound_real}
\node [draw=none,fill=none,anchor=south] at (axis cs: 7,0.000002) {\shortstack[l]{
\ref{fig_homo_KD_0} $\frac{\VAscaleparam\VAbackgroundspeedmeanflow-\VAdiscreteveleend_0}{\sqrt{\VAbackgroundspeedtemp}}=0$ \\
\ref{fig_homo_KD_1} $\frac{\VAscaleparam\VAbackgroundspeedmeanflow-\VAdiscreteveleend_0}{\sqrt{\VAbackgroundspeedtemp}}=1$ \\
\ref{fig_homo_KD_8} $\frac{\VAscaleparam\VAbackgroundspeedmeanflow-\VAdiscreteveleend_0}{\sqrt{\VAbackgroundspeedtemp}}=8$}};
\node [draw=none,fill=none] at (axis cs: 0.0015,0.04) {\shortstack[l]{
\ref{fig_homo_KD_low_bound_eq} Eq. (\zelfhomofigboundA)\\
\ref{fig_homo_KD_low_bound_real} $\mathcal{O}\left((\VAratespatial\VAtimestep/\VAscaleparam^2)^2\right)$\\
\ref{fig_homo_KD_high_bound} Eq. (\zelfhomofigboundB)}};
% Second "Legend" node
\end{axis}
\end{tikzpicture}


==> figuren/ap_homogeneous_singlestep_KDK.tikz <==
\definecolor{colorA}{RGB}{31,119,180}%C0, blauw
\definecolor{colorB}{RGB}{255,127,14}%C1, oranje
\definecolor{colorC}{RGB}{44,160,44}%C2, groen
\definecolor{colorD}{RGB}{214,39,40}%C3, rood
\definecolor{colorE}{RGB}{148,103,189}%C4, paars
\begin{tikzpicture}
\begin{axis}[
  width=240pt,%de default waarde is 240
  height=207pt,%de default waarde is 207
  ymin=1e-6, ymax=5e-1,
  xmin=.25e-4, xmax=4e4,
  axis y line*=left,
  ytick = {.00001, .001, .1},
  xtick = {.0001,.01,1,100,10000},
  axis x line*=bottom,
  xmode=log,
  ymode=log,
  xlabel=$\VAratespatial\VAtimestep/\VAscaleparam^2$,
  ylabel=$\mathcal{W}_1$ error$/\sqrt{\VAbackgroundspeedtemp}$,
  xlabel near ticks,
  legend cell align={left},
  legend style={draw=none, fill=none,at={(axis cs:.002,0.000002)}, anchor=south}]
\addplot[very thick, color=colorA, mark options={fill=white}, mark=*] table [x index=0, y index=1, skip coords between index={0}{7}]{\figfolderhomo KDK_0.out};
\label{fig_homo_KDK_0}
\addplot[very thick, color=colorB, mark options={fill=white}, mark=square*] table [x index=0, y index=3, skip coords between index={0}{7}]{\figfolderhomo KDK_0.out};
\label{fig_homo_KDK_2}
\addplot[very thick, color=colorC, mark options={fill=white}, mark=triangle*] table [x index=0, y index=5, skip coords between index={0}{7}]{\figfolderhomo KDK_0.out};
\label{fig_homo_KDK_8}
\addplot[very thick, dashed, black, domain=2.76:6000,samples=1000] {.58/x^(3/2)};
\label{fig_homo_KDK_high_bound}
\addplot[very thick, dotted, black, domain=.01:2.76,samples=1000] {.006*x^3};
\label{fig_homo_KDK_low_bound}
\node [draw=none,fill=none,anchor=south] at (axis cs: 0.0015,0.000002) {\shortstack[l]{
\ref{fig_homo_KDK_0} $\frac{\VAscaleparam\VAbackgroundspeedmeanflow-\VAdiscreteveleend_0}{\sqrt{\VAbackgroundspeedtemp}}=0$ \\
\ref{fig_homo_KDK_2} $\frac{\VAscaleparam\VAbackgroundspeedmeanflow-\VAdiscreteveleend_0}{\sqrt{\VAbackgroundspeedtemp}}=1$ \\
\ref{fig_homo_KDK_8} $\frac{\VAscaleparam\VAbackgroundspeedmeanflow-\VAdiscreteveleend_0}{\sqrt{\VAbackgroundspeedtemp}}=8$}};
\node [draw=none,fill=none] at (axis cs: 0.0015,0.01) {\shortstack[l]{
\ref{fig_homo_KDK_low_bound} $\mathcal{O}\left((\VAratespatial\VAtimestep/\VAscaleparam^2)^3\right)$\\
\ref{fig_homo_KDK_high_bound} Eq. (\zelfhomofigboundB)}};
\end{axis}
\end{tikzpicture}


==> figuren/histogram_KD_E10_P100000.txt <==
-1.484848484848484773e+01 0.000000000000000000e+00
-1.454545454545454675e+01 0.000000000000000000e+00
-1.424242424242424221e+01 0.000000000000000000e+00
-1.393939393939393767e+01 6.600000000000005927e-05
-1.363636363636363669e+01 2.310000000000001939e-04
-1.333333333333333215e+01 7.920000000000007112e-04
-1.303030303030303116e+01 2.046000000000001810e-03
-1.272727272727272663e+01 4.917000000000004700e-03
-1.242424242424242564e+01 1.075800000000000888e-02
-1.212121212121212110e+01 2.032800000000001620e-02
-1.181818181818181657e+01 4.045800000000003560e-02
-1.151515151515151558e+01 6.385500000000005061e-02
-1.121212121212121104e+01 9.711900000000009414e-02
-1.090909090909091006e+01 1.312080000000001301e-01
-1.060606060606060552e+01 1.637460000000001414e-01
-1.030303030303030276e+01 1.850310000000001676e-01
-1.000000000000000000e+01 1.959210000000001783e-01
-9.696969696969695462e+00 1.841400000000001369e-01
-9.393939393939394478e+00 1.637790000000001467e-01
-9.090909090909089940e+00 1.319670000000001120e-01
-8.787878787878788955e+00 9.553500000000009207e-02
-8.484848484848484418e+00 6.481200000000006400e-02
-8.181818181818181657e+00 3.903900000000003201e-02
-7.878787878787878896e+00 2.135100000000001580e-02
-7.575757575757575246e+00 1.178100000000001021e-02
-7.272727272727272485e+00 5.544000000000005521e-03
-6.969696969696969724e+00 3.069000000000002715e-03
-6.666666666666666963e+00 1.221000000000001164e-03
-6.363636363636363313e+00 7.590000000000006681e-04
-6.060606060606059664e+00 8.250000000000007544e-04
-5.757575757575756903e+00 5.940000000000005605e-04
-5.454545454545454142e+00 4.290000000000003988e-04
-5.151515151515151381e+00 5.940000000000005605e-04
-4.848484848484848619e+00 5.940000000000005605e-04
-4.545454545454545858e+00 6.600000000000005385e-04
-4.242424242424242209e+00 4.950000000000004310e-04
-3.939393939393938560e+00 4.620000000000003878e-04
-3.636363636363635798e+00 5.940000000000005605e-04
-3.333333333333333037e+00 6.930000000000006901e-04
-3.030303030303030276e+00 2.640000000000002371e-04
-2.727272727272727515e+00 2.970000000000002803e-04
-2.424242424242423866e+00 4.950000000000004310e-04
-2.121212121212120216e+00 4.290000000000003988e-04
-1.818181818181817455e+00 2.970000000000002803e-04
-1.515151515151514694e+00 4.620000000000003878e-04
-1.212121212121211933e+00 6.600000000000005385e-04
-9.090909090909091717e-01 5.610000000000005174e-04
-6.060606060606055223e-01 5.280000000000004742e-04
-3.030303030303018730e-01 3.630000000000003124e-04
8.881784197001252323e-16 3.630000000000003124e-04
3.030303030303036493e-01 6.270000000000004953e-04
6.060606060606064105e-01 5.940000000000005605e-04
9.090909090909100598e-01 5.610000000000005174e-04
1.212121212121212821e+00 5.280000000000004742e-04
1.515151515151515582e+00 4.620000000000003878e-04
1.818181818181818343e+00 4.290000000000003988e-04
2.121212121212121104e+00 4.290000000000003988e-04
2.424242424242425642e+00 5.610000000000005174e-04
2.727272727272728403e+00 4.290000000000003988e-04
3.030303030303031164e+00 8.250000000000007544e-04
3.333333333333333925e+00 5.940000000000005605e-04
3.636363636363636687e+00 5.280000000000004742e-04
3.939393939393939448e+00 3.300000000000002692e-04
4.242424242424242209e+00 3.630000000000003124e-04
4.545454545454546746e+00 3.300000000000002692e-04
4.848484848484849508e+00 4.950000000000004310e-04
5.151515151515152269e+00 3.960000000000003556e-04
5.454545454545455030e+00 4.950000000000004310e-04
5.757575757575757791e+00 4.620000000000003878e-04
6.060606060606060552e+00 4.950000000000004310e-04
6.363636363636363313e+00 8.910000000000008408e-04
6.666666666666667851e+00 1.221000000000001164e-03
6.969696969696970612e+00 2.871000000000002456e-03
7.272727272727273373e+00 5.478000000000005434e-03
7.575757575757576134e+00 1.049400000000001026e-02
7.878787878787878896e+00 2.244000000000001896e-02
8.181818181818183433e+00 3.808200000000003249e-02
8.484848484848486194e+00 6.296400000000006159e-02
8.787878787878788955e+00 9.665700000000007619e-02
9.090909090909091717e+00 1.317690000000001360e-01
9.393939393939394478e+00 1.683330000000001492e-01
9.696969696969697239e+00 1.875720000000001553e-01
1.000000000000000000e+01 1.972080000000001609e-01
1.030303030303030454e+01 1.866810000000001801e-01
1.060606060606060730e+01 1.618320000000001424e-01
1.090909090909091006e+01 1.312740000000001128e-01
1.121212121212121282e+01 9.431400000000009221e-02
1.151515151515151558e+01 6.213900000000004836e-02
1.181818181818181834e+01 3.814800000000003605e-02
1.212121212121212110e+01 2.062500000000001832e-02
1.242424242424242564e+01 1.102200000000000922e-02
1.272727272727272840e+01 4.719000000000004441e-03
1.303030303030303116e+01 1.947000000000001681e-03
1.333333333333333393e+01 8.250000000000007544e-04
1.363636363636363669e+01 3.960000000000003556e-04
1.393939393939394122e+01 0.000000000000000000e+00
1.424242424242424399e+01 0.000000000000000000e+00
1.454545454545454675e+01 3.300000000000002964e-05
1.484848484848484951e+01 0.000000000000000000e+00


==> figuren/histogram_KD_E1_P100000.txt <==
-1.484848484848484773e+01 0.000000000000000000e+00
-1.454545454545454675e+01 3.300000000000002964e-05
-1.424242424242424221e+01 0.000000000000000000e+00
-1.393939393939393767e+01 3.300000000000002964e-05
-1.363636363636363669e+01 6.600000000000005927e-05
-1.333333333333333215e+01 3.960000000000003556e-04
-1.303030303030303116e+01 6.270000000000004953e-04
-1.272727272727272663e+01 1.782000000000001682e-03
-1.242424242424242564e+01 3.729000000000003145e-03
-1.212121212121212110e+01 8.679000000000007889e-03
-1.181818181818181657e+01 1.465200000000001397e-02
-1.151515151515151558e+01 2.498100000000002055e-02
-1.121212121212121104e+01 3.755400000000003180e-02
-1.090909090909091006e+01 5.151300000000004486e-02
-1.060606060606060552e+01 6.563700000000005641e-02
-1.030303030303030276e+01 7.814400000000007451e-02
-1.000000000000000000e+01 7.900200000000007217e-02
-9.696969696969695462e+00 7.893600000000006167e-02
-9.393939393939394478e+00 7.609800000000006837e-02
-9.090909090909089940e+00 6.514200000000006097e-02
-8.787878787878788955e+00 5.349300000000004746e-02
-8.484848484848484418e+00 4.484700000000004655e-02
-8.181818181818181657e+00 3.468300000000002631e-02
-7.878787878787878896e+00 2.966700000000002668e-02
-7.575757575757575246e+00 2.699400000000002492e-02
-7.272727272727272485e+00 2.554200000000001955e-02
-6.969696969696969724e+00 2.653200000000002431e-02
-6.666666666666666963e+00 2.666400000000002449e-02
-6.363636363636363313e+00 2.715900000000002340e-02
-6.060606060606059664e+00 2.841300000000002504e-02
-5.757575757575756903e+00 2.989800000000002525e-02
-5.454545454545454142e+00 2.989800000000002525e-02
-5.151515151515151381e+00 2.986500000000002694e-02
-4.848484848484848619e+00 3.260400000000002879e-02
-4.545454545454545858e+00 3.296700000000003100e-02
-4.242424242424242209e+00 3.342900000000002814e-02
-3.939393939393938560e+00 3.488100000000003004e-02
-3.636363636363635798e+00 3.567300000000003107e-02
-3.333333333333333037e+00 3.692700000000003618e-02
-3.030303030303030276e+00 3.854400000000002963e-02
-2.727272727272727515e+00 3.930300000000003235e-02
-2.424242424242423866e+00 3.841200000000003639e-02
-2.121212121212120216e+00 4.408800000000003688e-02
-1.818181818181817455e+00 4.151400000000003004e-02
-1.515151515151514694e+00 4.352700000000003788e-02
-1.212121212121211933e+00 4.233900000000004327e-02
-9.090909090909091717e-01 4.481400000000004130e-02
-6.060606060606055223e-01 4.402200000000003333e-02
-3.030303030303018730e-01 4.596900000000004455e-02
8.881784197001252323e-16 4.481400000000004130e-02
3.030303030303036493e-01 4.587000000000003574e-02
6.060606060606064105e-01 4.540800000000003861e-02
9.090909090909100598e-01 4.507800000000004165e-02
1.212121212121212821e+00 4.184400000000003395e-02
1.515151515151515582e+00 4.478100000000004299e-02
1.818181818181818343e+00 4.197600000000004106e-02
2.121212121212121104e+00 4.039200000000003205e-02
2.424242424242425642e+00 4.042500000000003729e-02
2.727272727272728403e+00 3.966600000000003456e-02
3.030303030303031164e+00 3.719100000000002959e-02
3.333333333333333925e+00 3.672900000000003246e-02
3.636363636363636687e+00 3.540900000000003073e-02
3.939393939393939448e+00 3.471600000000003156e-02
4.242424242424242209e+00 3.276900000000002727e-02
4.545454545454546746e+00 3.174600000000002420e-02
4.848484848484849508e+00 3.131700000000003231e-02
5.151515151515152269e+00 3.032700000000002408e-02
5.454545454545455030e+00 3.045900000000002772e-02
5.757575757575757791e+00 2.847900000000002513e-02
6.060606060606060552e+00 2.897400000000002404e-02
6.363636363636363313e+00 2.607000000000002371e-02
6.666666666666667851e+00 2.636700000000002583e-02
6.969696969696970612e+00 2.640000000000002414e-02
7.272727272727273373e+00 2.524500000000002436e-02
7.575757575757576134e+00 2.613600000000002033e-02
7.878787878787878896e+00 2.986500000000002694e-02
8.181818181818183433e+00 3.643200000000003380e-02
8.484848484848486194e+00 4.316400000000004261e-02
8.787878787878788955e+00 5.280000000000004828e-02
9.090909090909091717e+00 6.501000000000005385e-02
9.393939393939394478e+00 7.540500000000006919e-02
9.696969696969697239e+00 8.200500000000007783e-02
1.000000000000000000e+01 8.217000000000007631e-02
1.030303030303030454e+01 7.543800000000006056e-02
1.060606060606060730e+01 6.510900000000005572e-02
1.090909090909091006e+01 5.111700000000004435e-02
1.121212121212121282e+01 3.712500000000003297e-02
1.151515151515151558e+01 2.458500000000002350e-02
1.181818181818181834e+01 1.574100000000001540e-02
1.212121212121212110e+01 8.349000000000007457e-03
1.242424242424242564e+01 4.422000000000004052e-03
1.272727272727272840e+01 1.848000000000001551e-03
1.303030303030303116e+01 7.590000000000006681e-04
1.333333333333333393e+01 2.970000000000002803e-04
1.363636363636363669e+01 9.900000000000008891e-05
1.393939393939394122e+01 0.000000000000000000e+00
1.424242424242424399e+01 0.000000000000000000e+00
1.454545454545454675e+01 0.000000000000000000e+00
1.484848484848484951e+01 0.000000000000000000e+00


==> figuren/histogram_KD_Ek1_P100000.txt <==
-1.484848484848484773e+01 0.000000000000000000e+00
-1.454545454545454675e+01 0.000000000000000000e+00
-1.424242424242424221e+01 0.000000000000000000e+00
-1.393939393939393767e+01 0.000000000000000000e+00
-1.363636363636363669e+01 0.000000000000000000e+00
-1.333333333333333215e+01 0.000000000000000000e+00
-1.303030303030303116e+01 0.000000000000000000e+00
-1.272727272727272663e+01 0.000000000000000000e+00
-1.242424242424242564e+01 0.000000000000000000e+00
-1.212121212121212110e+01 0.000000000000000000e+00
-1.181818181818181657e+01 0.000000000000000000e+00
-1.151515151515151558e+01 0.000000000000000000e+00
-1.121212121212121104e+01 0.000000000000000000e+00
-1.090909090909091006e+01 0.000000000000000000e+00
-1.060606060606060552e+01 0.000000000000000000e+00
-1.030303030303030276e+01 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00
-9.696969696969695462e+00 0.000000000000000000e+00
-9.393939393939394478e+00 0.000000000000000000e+00
-9.090909090909089940e+00 0.000000000000000000e+00
-8.787878787878788955e+00 0.000000000000000000e+00
-8.484848484848484418e+00 0.000000000000000000e+00
-8.181818181818181657e+00 0.000000000000000000e+00
-7.878787878787878896e+00 0.000000000000000000e+00
-7.575757575757575246e+00 0.000000000000000000e+00
-7.272727272727272485e+00 0.000000000000000000e+00
-6.969696969696969724e+00 0.000000000000000000e+00
-6.666666666666666963e+00 3.300000000000002964e-05
-6.363636363636363313e+00 3.300000000000002964e-05
-6.060606060606059664e+00 9.900000000000008891e-05
-5.757575757575756903e+00 3.300000000000002964e-05
-5.454545454545454142e+00 2.310000000000001939e-04
-5.151515151515151381e+00 2.310000000000001939e-04
-4.848484848484848619e+00 8.580000000000007976e-04
-4.545454545454545858e+00 1.122000000000001035e-03
-4.242424242424242209e+00 2.772000000000002760e-03
-3.939393939393938560e+00 5.643000000000005650e-03
-3.636363636363635798e+00 1.003200000000000792e-02
-3.333333333333333037e+00 1.752300000000001426e-02
-3.030303030303030276e+00 2.791800000000002613e-02
-2.727272727272727515e+00 4.336200000000003246e-02
-2.424242424242423866e+00 6.382200000000005924e-02
-2.121212121212120216e+00 9.348900000000008592e-02
-1.818181818181817455e+00 1.253340000000001120e-01
-1.515151515151514694e+00 1.604790000000001493e-01
-1.212121212121211933e+00 1.934790000000001509e-01
-9.090909090909091717e-01 2.306040000000001977e-01
-6.060606060606055223e-01 2.613600000000002033e-01
-3.030303030303018730e-01 2.783550000000002411e-01
8.881784197001252323e-16 2.837340000000002638e-01
3.030303030303036493e-01 2.752860000000002527e-01
6.060606060606064105e-01 2.563440000000002383e-01
9.090909090909100598e-01 2.276340000000001973e-01
1.212121212121212821e+00 1.955910000000001536e-01
1.515151515151515582e+00 1.594560000000001532e-01
1.818181818181818343e+00 1.222650000000001097e-01
2.121212121212121104e+00 9.012300000000007805e-02
2.424242424242425642e+00 6.339300000000006041e-02
2.727272727272728403e+00 4.144800000000004037e-02
3.030303030303031164e+00 2.788500000000002435e-02
3.333333333333333925e+00 1.739100000000001409e-02
3.636363636363636687e+00 1.056000000000000862e-02
3.939393939393939448e+00 5.577000000000004697e-03
4.242424242424242209e+00 2.937000000000002543e-03
4.545454545454546746e+00 1.716000000000001595e-03
4.848484848484849508e+00 1.089000000000000992e-03
5.151515151515152269e+00 3.300000000000002692e-04
5.454545454545455030e+00 2.970000000000002803e-04
5.757575757575757791e+00 3.300000000000002964e-05
6.060606060606060552e+00 3.300000000000002964e-05
6.363636363636363313e+00 3.300000000000002964e-05
6.666666666666667851e+00 0.000000000000000000e+00
6.969696969696970612e+00 0.000000000000000000e+00
7.272727272727273373e+00 3.300000000000002964e-05
7.575757575757576134e+00 0.000000000000000000e+00
7.878787878787878896e+00 0.000000000000000000e+00
8.181818181818183433e+00 0.000000000000000000e+00
8.484848484848486194e+00 0.000000000000000000e+00
8.787878787878788955e+00 0.000000000000000000e+00
9.090909090909091717e+00 0.000000000000000000e+00
9.393939393939394478e+00 0.000000000000000000e+00
9.696969696969697239e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00
1.030303030303030454e+01 0.000000000000000000e+00
1.060606060606060730e+01 0.000000000000000000e+00
1.090909090909091006e+01 0.000000000000000000e+00
1.121212121212121282e+01 0.000000000000000000e+00
1.151515151515151558e+01 0.000000000000000000e+00
1.181818181818181834e+01 0.000000000000000000e+00
1.212121212121212110e+01 0.000000000000000000e+00
1.242424242424242564e+01 0.000000000000000000e+00
1.272727272727272840e+01 0.000000000000000000e+00
1.303030303030303116e+01 0.000000000000000000e+00
1.333333333333333393e+01 0.000000000000000000e+00
1.363636363636363669e+01 0.000000000000000000e+00
1.393939393939394122e+01 0.000000000000000000e+00
1.424242424242424399e+01 0.000000000000000000e+00
1.454545454545454675e+01 0.000000000000000000e+00
1.484848484848484951e+01 0.000000000000000000e+00


==> figuren/histogram_K_E10_P100000.txt <==
-1.484848484848484773e+01 0.000000000000000000e+00
-1.454545454545454675e+01 0.000000000000000000e+00
-1.424242424242424221e+01 3.300000000000002964e-05
-1.393939393939393767e+01 9.900000000000008891e-05
-1.363636363636363669e+01 1.650000000000001346e-04
-1.333333333333333215e+01 9.240000000000007756e-04
-1.303030303030303116e+01 2.607000000000002111e-03
-1.272727272727272663e+01 4.752000000000004484e-03
-1.242424242424242564e+01 1.211100000000001065e-02
-1.212121212121212110e+01 2.138400000000001758e-02
-1.181818181818181657e+01 3.887400000000003353e-02
-1.151515151515151558e+01 6.062100000000005678e-02
-1.121212121212121104e+01 9.375300000000008627e-02
-1.090909090909091006e+01 1.323960000000001247e-01
-1.060606060606060552e+01 1.614030000000001297e-01
-1.030303030303030276e+01 1.871100000000001928e-01
-1.000000000000000000e+01 1.959540000000001558e-01
-9.696969696969695462e+00 1.880670000000001507e-01
-9.393939393939394478e+00 1.656930000000001457e-01
-9.090909090909089940e+00 1.313070000000001181e-01
-8.787878787878788955e+00 9.556800000000008344e-02
-8.484848484848484418e+00 6.210600000000005699e-02
-8.181818181818181657e+00 4.068900000000003764e-02
-7.878787878787878896e+00 2.263800000000001922e-02
-7.575757575757575246e+00 1.046100000000000849e-02
-7.272727272727272485e+00 6.072000000000005344e-03
-6.969696969696969724e+00 2.640000000000002154e-03
-6.666666666666666963e+00 1.287000000000001034e-03
-6.363636363636363313e+00 8.250000000000007544e-04
-6.060606060606059664e+00 5.280000000000004742e-04
-5.757575757575756903e+00 6.600000000000005385e-04
-5.454545454545454142e+00 5.280000000000004742e-04
-5.151515151515151381e+00 4.620000000000003878e-04
-4.848484848484848619e+00 4.290000000000003988e-04
-4.545454545454545858e+00 6.270000000000004953e-04
-4.242424242424242209e+00 4.950000000000004310e-04
-3.939393939393938560e+00 6.270000000000004953e-04
-3.636363636363635798e+00 4.620000000000003878e-04
-3.333333333333333037e+00 5.610000000000005174e-04
-3.030303030303030276e+00 3.630000000000003124e-04
-2.727272727272727515e+00 4.620000000000003878e-04
-2.424242424242423866e+00 3.960000000000003556e-04
-2.121212121212120216e+00 3.960000000000003556e-04
-1.818181818181817455e+00 3.960000000000003556e-04
-1.515151515151514694e+00 4.290000000000003988e-04
-1.212121212121211933e+00 6.270000000000004953e-04
-9.090909090909091717e-01 6.600000000000005385e-04
-6.060606060606055223e-01 4.950000000000004310e-04
-3.030303030303018730e-01 5.280000000000004742e-04
8.881784197001252323e-16 6.270000000000004953e-04
3.030303030303036493e-01 5.610000000000005174e-04
6.060606060606064105e-01 5.280000000000004742e-04
9.090909090909100598e-01 6.270000000000004953e-04
1.212121212121212821e+00 5.940000000000005605e-04
1.515151515151515582e+00 6.600000000000005385e-04
1.818181818181818343e+00 3.300000000000002692e-04
2.121212121212121104e+00 5.280000000000004742e-04
2.424242424242425642e+00 4.620000000000003878e-04
2.727272727272728403e+00 4.620000000000003878e-04
3.030303030303031164e+00 5.610000000000005174e-04
3.333333333333333925e+00 6.930000000000006901e-04
3.636363636363636687e+00 4.950000000000004310e-04
3.939393939393939448e+00 5.940000000000005605e-04
4.242424242424242209e+00 2.970000000000002803e-04
4.545454545454546746e+00 4.290000000000003988e-04
4.848484848484849508e+00 5.610000000000005174e-04
5.151515151515152269e+00 5.940000000000005605e-04
5.454545454545455030e+00 4.620000000000003878e-04
5.757575757575757791e+00 5.610000000000005174e-04
6.060606060606060552e+00 6.270000000000004953e-04
6.363636363636363313e+00 8.250000000000007544e-04
6.666666666666667851e+00 1.452000000000001250e-03
6.969696969696970612e+00 2.442000000000002329e-03
7.272727272727273373e+00 4.917000000000004700e-03
7.575757575757576134e+00 1.108800000000001104e-02
7.878787878787878896e+00 2.224200000000002217e-02
8.181818181818183433e+00 3.880800000000003691e-02
8.484848484848486194e+00 6.435000000000005993e-02
8.787878787878788955e+00 9.408300000000008323e-02
9.090909090909091717e+00 1.312080000000001301e-01
9.393939393939394478e+00 1.618320000000001424e-01
9.696969696969697239e+00 1.866480000000001749e-01
1.000000000000000000e+01 1.977690000000001669e-01
1.030303030303030454e+01 1.899810000000001775e-01
1.060606060606060730e+01 1.650990000000001623e-01
1.090909090909091006e+01 1.291950000000001153e-01
1.121212121212121282e+01 9.533700000000007446e-02
1.151515151515151558e+01 6.487800000000006062e-02
1.181818181818181834e+01 3.778500000000003384e-02
1.212121212121212110e+01 2.135100000000001580e-02
1.242424242424242564e+01 1.029600000000000827e-02
1.272727272727272840e+01 4.917000000000004700e-03
1.303030303030303116e+01 1.584000000000001422e-03
1.333333333333333393e+01 7.920000000000007112e-04
1.363636363636363669e+01 1.650000000000001346e-04
1.393939393939394122e+01 3.300000000000002964e-05
1.424242424242424399e+01 0.000000000000000000e+00
1.454545454545454675e+01 0.000000000000000000e+00
1.484848484848484951e+01 0.000000000000000000e+00


==> figuren/histogram_K_E1_P100000.txt <==
-1.484848484848484773e+01 0.000000000000000000e+00
-1.454545454545454675e+01 0.000000000000000000e+00
-1.424242424242424221e+01 0.000000000000000000e+00
-1.393939393939393767e+01 0.000000000000000000e+00
-1.363636363636363669e+01 9.900000000000008891e-05
-1.333333333333333215e+01 5.610000000000005174e-04
-1.303030303030303116e+01 7.260000000000006249e-04
-1.272727272727272663e+01 1.749000000000001422e-03
-1.242424242424242564e+01 4.488000000000004139e-03
-1.212121212121212110e+01 7.689000000000006593e-03
-1.181818181818181657e+01 1.488300000000001254e-02
-1.151515151515151558e+01 2.442000000000002155e-02
-1.121212121212121104e+01 3.689400000000003094e-02
-1.090909090909091006e+01 5.276700000000004304e-02
-1.060606060606060552e+01 6.560400000000006504e-02
-1.030303030303030276e+01 7.916700000000007065e-02
-1.000000000000000000e+01 8.382000000000007500e-02
-9.696969696969695462e+00 8.190600000000007597e-02
-9.393939393939394478e+00 7.451400000000006629e-02
-9.090909090909089940e+00 6.184200000000004971e-02
-8.787878787878788955e+00 5.540700000000005343e-02
-8.484848484848484418e+00 4.339500000000003771e-02
-8.181818181818181657e+00 3.514500000000003038e-02
-7.878787878787878896e+00 3.181200000000002776e-02
-7.575757575757575246e+00 2.729100000000002704e-02
-7.272727272727272485e+00 2.567400000000002319e-02
-6.969696969696969724e+00 2.739000000000002197e-02
-6.666666666666666963e+00 2.729100000000002704e-02
-6.363636363636363313e+00 2.616900000000002210e-02
-6.060606060606059664e+00 2.570700000000002150e-02
-5.757575757575756903e+00 2.913900000000002252e-02
-5.454545454545454142e+00 2.871000000000002716e-02
-5.151515151515151381e+00 3.092100000000002485e-02
-4.848484848484848619e+00 3.131700000000003231e-02
-4.545454545454545858e+00 3.359400000000002662e-02
-4.242424242424242209e+00 3.280200000000003252e-02
-3.939393939393938560e+00 3.362700000000003187e-02
-3.636363636363635798e+00 3.474900000000002986e-02
-3.333333333333333037e+00 3.633300000000003194e-02
-3.030303030303030276e+00 3.828000000000002928e-02
-2.727272727272727515e+00 3.851100000000003826e-02
-2.424242424242423866e+00 3.966600000000003456e-02
-2.121212121212120216e+00 4.283400000000003871e-02
-1.818181818181817455e+00 4.158000000000003360e-02
-1.515151515151514694e+00 4.082100000000003781e-02
-1.212121212121211933e+00 4.464900000000004282e-02
-9.090909090909091717e-01 4.362600000000003975e-02
-6.060606060606055223e-01 4.514400000000004520e-02
-3.030303030303018730e-01 4.524300000000004013e-02
8.881784197001252323e-16 4.639800000000003644e-02
3.030303030303036493e-01 4.448400000000004434e-02
6.060606060606064105e-01 4.422000000000003705e-02
9.090909090909100598e-01 4.395600000000003671e-02
1.212121212121212821e+00 4.481400000000004130e-02
1.515151515151515582e+00 4.164600000000003716e-02
1.818181818181818343e+00 4.171200000000003377e-02
2.121212121212121104e+00 4.131600000000004019e-02
2.424242424242425642e+00 3.960000000000003795e-02
2.727272727272728403e+00 3.847800000000003301e-02
3.030303030303031164e+00 3.725700000000003315e-02
3.333333333333333925e+00 3.498000000000003190e-02
3.636363636363636687e+00 3.418800000000003086e-02
3.939393939393939448e+00 3.408900000000002900e-02
4.242424242424242209e+00 3.564000000000003276e-02
4.545454545454546746e+00 3.148200000000003079e-02
4.848484848484849508e+00 3.319800000000002610e-02
5.151515151515152269e+00 3.098700000000002494e-02
5.454545454545455030e+00 2.890800000000002395e-02
5.757575757575757791e+00 2.844600000000002682e-02
6.060606060606060552e+00 2.686200000000002475e-02
6.363636363636363313e+00 2.811600000000002639e-02
6.666666666666667851e+00 2.702700000000002670e-02
6.969696969696970612e+00 2.765400000000002231e-02
7.272727272727273373e+00 2.630100000000002228e-02
7.575757575757576134e+00 2.709300000000002331e-02
7.878787878787878896e+00 3.111900000000002858e-02
8.181818181818183433e+00 3.623400000000003007e-02
8.484848484848486194e+00 4.316400000000004261e-02
8.787878787878788955e+00 5.379000000000004611e-02
9.090909090909091717e+00 6.481200000000006400e-02
9.393939393939394478e+00 7.385400000000007237e-02
9.696969696969697239e+00 8.174100000000007749e-02
1.000000000000000000e+01 8.365500000000007652e-02
1.030303030303030454e+01 7.735200000000007348e-02
1.060606060606060730e+01 6.903600000000005565e-02
1.090909090909091006e+01 4.824600000000003885e-02
1.121212121212121282e+01 3.702600000000003111e-02
1.151515151515151558e+01 2.455200000000002172e-02
1.181818181818181834e+01 1.316700000000001203e-02
1.212121212121212110e+01 7.722000000000007504e-03
1.242424242424242564e+01 4.026000000000003534e-03
1.272727272727272840e+01 2.178000000000001983e-03
1.303030303030303116e+01 9.900000000000008619e-04
1.333333333333333393e+01 2.970000000000002803e-04
1.363636363636363669e+01 9.900000000000008891e-05
1.393939393939394122e+01 6.600000000000005927e-05
1.424242424242424399e+01 6.600000000000005927e-05
1.454545454545454675e+01 0.000000000000000000e+00
1.484848484848484951e+01 0.000000000000000000e+00


==> figuren/histogram_K_Ek1_P100000.txt <==
-1.484848484848484773e+01 0.000000000000000000e+00
-1.454545454545454675e+01 0.000000000000000000e+00
-1.424242424242424221e+01 0.000000000000000000e+00
-1.393939393939393767e+01 0.000000000000000000e+00
-1.363636363636363669e+01 0.000000000000000000e+00
-1.333333333333333215e+01 0.000000000000000000e+00
-1.303030303030303116e+01 0.000000000000000000e+00
-1.272727272727272663e+01 0.000000000000000000e+00
-1.242424242424242564e+01 0.000000000000000000e+00
-1.212121212121212110e+01 0.000000000000000000e+00
-1.181818181818181657e+01 0.000000000000000000e+00
-1.151515151515151558e+01 0.000000000000000000e+00
-1.121212121212121104e+01 0.000000000000000000e+00
-1.090909090909091006e+01 0.000000000000000000e+00
-1.060606060606060552e+01 0.000000000000000000e+00
-1.030303030303030276e+01 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00
-9.696969696969695462e+00 0.000000000000000000e+00
-9.393939393939394478e+00 0.000000000000000000e+00
-9.090909090909089940e+00 0.000000000000000000e+00
-8.787878787878788955e+00 0.000000000000000000e+00
-8.484848484848484418e+00 0.000000000000000000e+00
-8.181818181818181657e+00 0.000000000000000000e+00
-7.878787878787878896e+00 0.000000000000000000e+00
-7.575757575757575246e+00 0.000000000000000000e+00
-7.272727272727272485e+00 0.000000000000000000e+00
-6.969696969696969724e+00 0.000000000000000000e+00
-6.666666666666666963e+00 3.300000000000002964e-05
-6.363636363636363313e+00 3.300000000000002964e-05
-6.060606060606059664e+00 9.900000000000008891e-05
-5.757575757575756903e+00 9.900000000000008891e-05
-5.454545454545454142e+00 2.310000000000001939e-04
-5.151515151515151381e+00 3.630000000000003124e-04
-4.848484848484848619e+00 1.188000000000001121e-03
-4.545454545454545858e+00 1.980000000000001724e-03
-4.242424242424242209e+00 3.201000000000002888e-03
-3.939393939393938560e+00 5.148000000000004135e-03
-3.636363636363635798e+00 1.089000000000000905e-02
-3.333333333333333037e+00 1.663200000000001483e-02
-3.030303030303030276e+00 2.673000000000002110e-02
-2.727272727272727515e+00 4.257000000000003836e-02
-2.424242424242423866e+00 6.398700000000005772e-02
-2.121212121212120216e+00 8.956200000000008599e-02
-1.818181818181817455e+00 1.199880000000001085e-01
-1.515151515151514694e+00 1.564200000000001423e-01
-1.212121212121211933e+00 1.952610000000001567e-01
-9.090909090909091717e-01 2.301420000000001798e-01
-6.060606060606055223e-01 2.597430000000002237e-01
-3.030303030303018730e-01 2.786520000000002883e-01
8.881784197001252323e-16 2.863740000000002950e-01
3.030303030303036493e-01 2.775960000000002315e-01
6.060606060606064105e-01 2.549910000000002452e-01
9.090909090909100598e-01 2.337390000000001966e-01
1.212121212121212821e+00 1.964490000000001513e-01
1.515151515151515582e+00 1.592910000000001547e-01
1.818181818181818343e+00 1.209780000000000993e-01
2.121212121212121104e+00 9.296100000000007135e-02
2.424242424242425642e+00 6.547200000000005793e-02
2.727272727272728403e+00 4.260300000000003667e-02
3.030303030303031164e+00 2.768700000000002409e-02
3.333333333333333925e+00 1.659900000000001305e-02
3.636363636363636687e+00 1.062600000000001044e-02
3.939393939393939448e+00 5.412000000000005348e-03
4.242424242424242209e+00 3.135000000000002802e-03
4.545454545454546746e+00 1.716000000000001595e-03
4.848484848484849508e+00 6.600000000000005385e-04
5.151515151515152269e+00 3.630000000000003124e-04
5.454545454545455030e+00 1.980000000000001778e-04
5.757575757575757791e+00 1.320000000000001185e-04
6.060606060606060552e+00 0.000000000000000000e+00
6.363636363636363313e+00 0.000000000000000000e+00
6.666666666666667851e+00 6.600000000000005927e-05
6.969696969696970612e+00 0.000000000000000000e+00
7.272727272727273373e+00 0.000000000000000000e+00
7.575757575757576134e+00 0.000000000000000000e+00
7.878787878787878896e+00 0.000000000000000000e+00
8.181818181818183433e+00 0.000000000000000000e+00
8.484848484848486194e+00 0.000000000000000000e+00
8.787878787878788955e+00 0.000000000000000000e+00
9.090909090909091717e+00 0.000000000000000000e+00
9.393939393939394478e+00 0.000000000000000000e+00
9.696969696969697239e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00
1.030303030303030454e+01 0.000000000000000000e+00
1.060606060606060730e+01 0.000000000000000000e+00
1.090909090909091006e+01 0.000000000000000000e+00
1.121212121212121282e+01 0.000000000000000000e+00
1.151515151515151558e+01 0.000000000000000000e+00
1.181818181818181834e+01 0.000000000000000000e+00
1.212121212121212110e+01 0.000000000000000000e+00
1.242424242424242564e+01 0.000000000000000000e+00
1.272727272727272840e+01 0.000000000000000000e+00
1.303030303030303116e+01 0.000000000000000000e+00
1.333333333333333393e+01 0.000000000000000000e+00
1.363636363636363669e+01 0.000000000000000000e+00
1.393939393939394122e+01 0.000000000000000000e+00
1.424242424242424399e+01 0.000000000000000000e+00
1.454545454545454675e+01 0.000000000000000000e+00
1.484848484848484951e+01 0.000000000000000000e+00


==> figuren/homogene_KD_illustratie_R2_VK0KDerrhist.txt <==
-3.980099502487562280e+00 -1.300000000000000000e+01
-3.940298507462686395e+00 -1.300000000000000000e+01
-3.900497512437810954e+00 -1.300000000000000000e+01
-3.860696517412935513e+00 -2.100000000000000000e+01
-3.820895522388059629e+00 -1.700000000000000000e+01
-3.781094527363184188e+00 -2.100000000000000000e+01
-3.741293532338308303e+00 -2.400000000000000000e+01
-3.701492537313432862e+00 -9.000000000000000000e+00
-3.661691542288557422e+00 -2.800000000000000000e+01
-3.621890547263681537e+00 -1.600000000000000000e+01
-3.582089552238806096e+00 -2.800000000000000000e+01
-3.542288557213930211e+00 -3.100000000000000000e+01
-3.502487562189054771e+00 -3.300000000000000000e+01
-3.462686567164179330e+00 -3.100000000000000000e+01
-3.422885572139303445e+00 -3.500000000000000000e+01
-3.383084577114428004e+00 -4.900000000000000000e+01
-3.343283582089552119e+00 -5.400000000000000000e+01
-3.303482587064676679e+00 -5.400000000000000000e+01
-3.263681592039801238e+00 -5.400000000000000000e+01
-3.223880597014925353e+00 -5.600000000000000000e+01
-3.184079601990049913e+00 -6.300000000000000000e+01
-3.144278606965174028e+00 -7.000000000000000000e+01
-3.104477611940298587e+00 -6.900000000000000000e+01
-3.064676616915423146e+00 -9.200000000000000000e+01
-3.024875621890547261e+00 -9.000000000000000000e+01
-2.985074626865671821e+00 -1.150000000000000000e+02
-2.945273631840795936e+00 -9.800000000000000000e+01
-2.905472636815920495e+00 -1.370000000000000000e+02
-2.865671641791044610e+00 -1.420000000000000000e+02
-2.825870646766169170e+00 -1.120000000000000000e+02
-2.786069651741293729e+00 -1.320000000000000000e+02
-2.746268656716417844e+00 -1.600000000000000000e+02
-2.706467661691542403e+00 -1.140000000000000000e+02
-2.666666666666666519e+00 -1.640000000000000000e+02
-2.626865671641791078e+00 -1.910000000000000000e+02
-2.587064676616915637e+00 -2.080000000000000000e+02
-2.547263681592039752e+00 -1.810000000000000000e+02
-2.507462686567164312e+00 -2.500000000000000000e+02
-2.467661691542288427e+00 -2.280000000000000000e+02
-2.427860696517412986e+00 -2.330000000000000000e+02
-2.388059701492537545e+00 -3.190000000000000000e+02
-2.348258706467661661e+00 -2.690000000000000000e+02
-2.308457711442786220e+00 -3.540000000000000000e+02
-2.268656716417910335e+00 -3.460000000000000000e+02
-2.228855721393034894e+00 -2.780000000000000000e+02
-2.189054726368159454e+00 -3.710000000000000000e+02
-2.149253731343283569e+00 -2.880000000000000000e+02
-2.109452736318408128e+00 -3.900000000000000000e+02
-2.069651741293532243e+00 -3.690000000000000000e+02
-2.029850746268656803e+00 -4.180000000000000000e+02
-1.990049751243781140e+00 -4.180000000000000000e+02
-1.950248756218905477e+00 -2.520000000000000000e+02
-1.910447761194029814e+00 -2.970000000000000000e+02
-1.870646766169154152e+00 -3.100000000000000000e+02
-1.830845771144278711e+00 -3.580000000000000000e+02
-1.791044776119403048e+00 -1.320000000000000000e+02
-1.751243781094527385e+00 -3.860000000000000000e+02
-1.711442786069651723e+00 -3.450000000000000000e+02
-1.671641791044776060e+00 -3.220000000000000000e+02
-1.631840796019900619e+00 -2.260000000000000000e+02
-1.592039800995024956e+00 -1.940000000000000000e+02
-1.552238805970149294e+00 -1.420000000000000000e+02
-1.512437810945273631e+00 1.800000000000000000e+02
-1.472636815920397968e+00 2.600000000000000000e+01
-1.432835820895522527e+00 9.500000000000000000e+01
-1.393034825870646864e+00 4.020000000000000000e+02
-1.353233830845771202e+00 5.200000000000000000e+02
-1.313432835820895539e+00 8.940000000000000000e+02
-1.273631840796019876e+00 1.052000000000000000e+03
-1.233830845771144435e+00 1.132000000000000000e+03
-1.194029850746268773e+00 1.712000000000000000e+03
-1.154228855721393110e+00 1.867000000000000000e+03
-1.114427860696517447e+00 2.076000000000000000e+03
-1.074626865671641784e+00 2.240000000000000000e+03
-1.034825870646766344e+00 2.382000000000000000e+03
-9.950248756218906809e-01 2.998000000000000000e+03
-9.552238805970150182e-01 3.437000000000000000e+03
-9.154228855721393554e-01 4.044000000000000000e+03
-8.756218905472636926e-01 3.847000000000000000e+03
-8.358208955223882519e-01 3.685000000000000000e+03
-7.960199004975125892e-01 4.574000000000000000e+03
-7.562189054726369264e-01 4.495000000000000000e+03
-7.164179104477612636e-01 5.663000000000000000e+03
-6.766169154228856009e-01 5.553000000000000000e+03
-6.368159203980099381e-01 5.974000000000000000e+03
-5.970149253731342753e-01 5.955000000000000000e+03
-5.572139303482588346e-01 6.421000000000000000e+03
-5.174129353233831718e-01 4.658000000000000000e+03
-4.776119402985075091e-01 5.034000000000000000e+03
-4.378109452736318463e-01 4.573000000000000000e+03
-3.980099502487561836e-01 4.362000000000000000e+03
-3.582089552238807428e-01 2.744000000000000000e+03
-3.184079601990050801e-01 6.950000000000000000e+02
-2.786069651741294173e-01 6.200000000000000000e+02
-2.388059701492537545e-01 -3.514000000000000000e+03
-1.990049751243780918e-01 -5.750000000000000000e+03
-1.592039800995026511e-01 -6.582000000000000000e+03
-1.194029850746269883e-01 -1.282800000000000000e+04
-7.960199004975132553e-02 -1.616200000000000000e+04
-3.980099502487566276e-02 -2.268600000000000000e+04
2.220446049250313081e-16 -3.184900000000000000e+04
3.980099502487588481e-02 -2.456100000000000000e+04
7.960199004975132553e-02 -1.550500000000000000e+04
1.194029850746267662e-01 -1.167700000000000000e+04
1.592039800995022070e-01 -6.523000000000000000e+03
1.990049751243780918e-01 -5.089000000000000000e+03
2.388059701492539766e-01 -3.196000000000000000e+03
2.786069651741294173e-01 7.620000000000000000e+02
3.184079601990048580e-01 9.420000000000000000e+02
3.582089552238802987e-01 3.466000000000000000e+03
3.980099502487561836e-01 3.682000000000000000e+03
4.378109452736320684e-01 5.684000000000000000e+03
4.776119402985075091e-01 4.610000000000000000e+03
5.174129353233829498e-01 5.338000000000000000e+03
5.572139303482583905e-01 6.108000000000000000e+03
5.970149253731342753e-01 5.234000000000000000e+03
6.368159203980101601e-01 4.456000000000000000e+03
6.766169154228856009e-01 6.113000000000000000e+03
7.164179104477610416e-01 5.153000000000000000e+03
7.562189054726364823e-01 5.218000000000000000e+03
7.960199004975123671e-01 4.362000000000000000e+03
8.358208955223882519e-01 3.462000000000000000e+03
8.756218905472636926e-01 3.951000000000000000e+03
9.154228855721391334e-01 3.159000000000000000e+03
9.552238805970145741e-01 2.937000000000000000e+03
9.950248756218904589e-01 2.480000000000000000e+03
1.034825870646766344e+00 2.546000000000000000e+03
1.074626865671641784e+00 2.079000000000000000e+03
1.114427860696517225e+00 2.208000000000000000e+03
1.154228855721392666e+00 1.648000000000000000e+03
1.194029850746268551e+00 1.546000000000000000e+03
1.233830845771144435e+00 1.048000000000000000e+03
1.273631840796019876e+00 1.341000000000000000e+03
1.313432835820895317e+00 7.240000000000000000e+02
1.353233830845770758e+00 8.320000000000000000e+02
1.393034825870646642e+00 6.230000000000000000e+02
1.432835820895522527e+00 2.260000000000000000e+02
1.472636815920397968e+00 1.650000000000000000e+02
1.512437810945273409e+00 1.890000000000000000e+02
1.552238805970148849e+00 -1.400000000000000000e+02
1.592039800995024734e+00 -2.860000000000000000e+02
1.631840796019900619e+00 6.200000000000000000e+01
1.671641791044776060e+00 -2.700000000000000000e+02
1.711442786069651500e+00 -3.670000000000000000e+02
1.751243781094526941e+00 -2.030000000000000000e+02
1.791044776119402826e+00 -3.500000000000000000e+02
1.830845771144278711e+00 -2.480000000000000000e+02
1.870646766169154152e+00 -1.650000000000000000e+02
1.910447761194029592e+00 -4.090000000000000000e+02
1.950248756218905033e+00 -3.700000000000000000e+02
1.990049751243780918e+00 -3.990000000000000000e+02
2.029850746268656803e+00 -2.650000000000000000e+02
2.069651741293532243e+00 -3.270000000000000000e+02
2.109452736318407684e+00 -3.470000000000000000e+02
2.149253731343283125e+00 -3.620000000000000000e+02
2.189054726368159010e+00 -3.760000000000000000e+02
2.228855721393034894e+00 -3.070000000000000000e+02
2.268656716417910335e+00 -4.310000000000000000e+02
2.308457711442785776e+00 -2.770000000000000000e+02
2.348258706467661217e+00 -2.270000000000000000e+02
2.388059701492537101e+00 -2.480000000000000000e+02
2.427860696517412986e+00 -2.570000000000000000e+02
2.467661691542288427e+00 -2.740000000000000000e+02
2.507462686567163868e+00 -2.670000000000000000e+02
2.547263681592039752e+00 -1.760000000000000000e+02
2.587064676616915637e+00 -1.810000000000000000e+02
2.626865671641791078e+00 -1.700000000000000000e+02
2.666666666666666519e+00 -1.660000000000000000e+02
2.706467661691541959e+00 -1.920000000000000000e+02
2.746268656716417844e+00 -1.600000000000000000e+02
2.786069651741293729e+00 -1.800000000000000000e+02
2.825870646766169170e+00 -1.300000000000000000e+02
2.865671641791044610e+00 -1.300000000000000000e+02
2.905472636815920051e+00 -1.170000000000000000e+02
2.945273631840795936e+00 -8.500000000000000000e+01
2.985074626865671821e+00 -8.700000000000000000e+01
3.024875621890547261e+00 -1.050000000000000000e+02
3.064676616915422702e+00 -9.700000000000000000e+01
3.104477611940298143e+00 -7.000000000000000000e+01
3.144278606965174028e+00 -6.900000000000000000e+01
3.184079601990049913e+00 -5.500000000000000000e+01
3.223880597014925353e+00 -4.600000000000000000e+01
3.263681592039800794e+00 -5.500000000000000000e+01
3.303482587064676235e+00 -5.700000000000000000e+01
3.343283582089552119e+00 -5.200000000000000000e+01
3.383084577114428004e+00 -3.300000000000000000e+01
3.422885572139303445e+00 -4.000000000000000000e+01
3.462686567164178886e+00 -4.800000000000000000e+01
3.502487562189054326e+00 -2.600000000000000000e+01
3.542288557213930211e+00 -3.700000000000000000e+01
3.582089552238806096e+00 -2.600000000000000000e+01
3.621890547263681537e+00 -2.500000000000000000e+01
3.661691542288556978e+00 -2.500000000000000000e+01
3.701492537313432418e+00 -1.500000000000000000e+01
3.741293532338308303e+00 -1.600000000000000000e+01
3.781094527363184188e+00 -2.300000000000000000e+01
3.820895522388059629e+00 -2.000000000000000000e+01
3.860696517412935069e+00 -1.600000000000000000e+01
3.900497512437810510e+00 -1.200000000000000000e+01
3.940298507462686395e+00 -8.000000000000000000e+00
3.980099502487562280e+00 -7.000000000000000000e+00


==> figuren/homogene_KD_illustratie_R2_VK0KDhist.txt <==
-3.980099502487562280e+00 1.500000000000000000e+01
-3.940298507462686395e+00 1.300000000000000000e+01
-3.900497512437810954e+00 1.400000000000000000e+01
-3.860696517412935513e+00 2.100000000000000000e+01
-3.820895522388059629e+00 1.800000000000000000e+01
-3.781094527363184188e+00 2.100000000000000000e+01
-3.741293532338308303e+00 2.800000000000000000e+01
-3.701492537313432862e+00 1.600000000000000000e+01
-3.661691542288557422e+00 3.200000000000000000e+01
-3.621890547263681537e+00 2.000000000000000000e+01
-3.582089552238806096e+00 3.000000000000000000e+01
-3.542288557213930211e+00 3.600000000000000000e+01
-3.502487562189054771e+00 4.300000000000000000e+01
-3.462686567164179330e+00 5.000000000000000000e+01
-3.422885572139303445e+00 4.800000000000000000e+01
-3.383084577114428004e+00 6.100000000000000000e+01
-3.343283582089552119e+00 7.200000000000000000e+01
-3.303482587064676679e+00 6.700000000000000000e+01
-3.263681592039801238e+00 7.800000000000000000e+01
-3.223880597014925353e+00 8.100000000000000000e+01
-3.184079601990049913e+00 9.700000000000000000e+01
-3.144278606965174028e+00 1.080000000000000000e+02
-3.104477611940298587e+00 1.060000000000000000e+02
-3.064676616915423146e+00 1.380000000000000000e+02
-3.024875621890547261e+00 1.540000000000000000e+02
-2.985074626865671821e+00 1.860000000000000000e+02
-2.945273631840795936e+00 1.870000000000000000e+02
-2.905472636815920495e+00 2.300000000000000000e+02
-2.865671641791044610e+00 2.400000000000000000e+02
-2.825870646766169170e+00 2.350000000000000000e+02
-2.786069651741293729e+00 2.810000000000000000e+02
-2.746268656716417844e+00 3.290000000000000000e+02
-2.706467661691542403e+00 3.210000000000000000e+02
-2.666666666666666519e+00 3.710000000000000000e+02
-2.626865671641791078e+00 4.420000000000000000e+02
-2.587064676616915637e+00 4.990000000000000000e+02
-2.547263681592039752e+00 5.450000000000000000e+02
-2.507462686567164312e+00 6.330000000000000000e+02
-2.467661691542288427e+00 6.910000000000000000e+02
-2.427860696517412986e+00 7.440000000000000000e+02
-2.388059701492537545e+00 8.870000000000000000e+02
-2.348258706467661661e+00 9.270000000000000000e+02
-2.308457711442786220e+00 1.078000000000000000e+03
-2.268656716417910335e+00 1.156000000000000000e+03
-2.228855721393034894e+00 1.267000000000000000e+03
-2.189054726368159454e+00 1.461000000000000000e+03
-2.149253731343283569e+00 1.581000000000000000e+03
-2.109452736318408128e+00 1.785000000000000000e+03
-2.069651741293532243e+00 2.028000000000000000e+03
-2.029850746268656803e+00 2.278000000000000000e+03
-1.990049751243781140e+00 2.526000000000000000e+03
-1.950248756218905477e+00 2.680000000000000000e+03
-1.910447761194029814e+00 3.036000000000000000e+03
-1.870646766169154152e+00 3.407000000000000000e+03
-1.830845771144278711e+00 3.890000000000000000e+03
-1.791044776119403048e+00 4.193000000000000000e+03
-1.751243781094527385e+00 4.780000000000000000e+03
-1.711442786069651723e+00 5.355000000000000000e+03
-1.671641791044776060e+00 6.011000000000000000e+03
-1.631840796019900619e+00 6.770000000000000000e+03
-1.592039800995024956e+00 7.519000000000000000e+03
-1.552238805970149294e+00 8.347000000000000000e+03
-1.512437810945273631e+00 9.323000000000000000e+03
-1.472636815920397968e+00 1.064000000000000000e+04
-1.432835820895522527e+00 1.175900000000000000e+04
-1.393034825870646864e+00 1.296800000000000000e+04
-1.353233830845771202e+00 1.432800000000000000e+04
-1.313432835820895539e+00 1.587200000000000000e+04
-1.273631840796019876e+00 1.773400000000000000e+04
-1.233830845771144435e+00 1.982000000000000000e+04
-1.194029850746268773e+00 2.197400000000000000e+04
-1.154228855721393110e+00 2.466000000000000000e+04
-1.114427860696517447e+00 2.729300000000000000e+04
-1.074626865671641784e+00 3.064600000000000000e+04
-1.034825870646766344e+00 3.410400000000000000e+04
-9.950248756218906809e-01 3.794600000000000000e+04
-9.552238805970150182e-01 4.189800000000000000e+04
-9.154228855721393554e-01 4.646200000000000000e+04
-8.756218905472636926e-01 5.182200000000000000e+04
-8.358208955223882519e-01 5.761000000000000000e+04
-7.960199004975125892e-01 6.350300000000000000e+04
-7.562189054726369264e-01 7.029700000000000000e+04
-7.164179104477612636e-01 7.705500000000000000e+04
-6.766169154228856009e-01 8.543300000000000000e+04
-6.368159203980099381e-01 9.418400000000000000e+04
-5.970149253731342753e-01 1.033600000000000000e+05
-5.572139303482588346e-01 1.136400000000000000e+05
-5.174129353233831718e-01 1.251050000000000000e+05
-4.776119402985075091e-01 1.368640000000000000e+05
-4.378109452736318463e-01 1.492640000000000000e+05
-3.980099502487561836e-01 1.628500000000000000e+05
-3.582089552238807428e-01 1.781970000000000000e+05
-3.184079601990050801e-01 1.941740000000000000e+05
-2.786069651741294173e-01 2.106660000000000000e+05
-2.388059701492537545e-01 2.302680000000000000e+05
-1.990049751243780918e-01 2.508210000000000000e+05
-1.592039800995026511e-01 2.723080000000000000e+05
-1.194029850746269883e-01 2.993150000000000000e+05
-7.960199004975132553e-02 3.315620000000000000e+05
-3.980099502487566276e-02 3.777810000000000000e+05
2.220446049250313081e-16 1.814680000000000000e+06
3.980099502487588481e-02 3.787900000000000000e+05
7.960199004975132553e-02 3.302800000000000000e+05
1.194029850746267662e-01 2.993230000000000000e+05
1.592039800995022070e-01 2.722190000000000000e+05
1.990049751243780918e-01 2.499490000000000000e+05
2.388059701492539766e-01 2.306530000000000000e+05
2.786069651741294173e-01 2.101350000000000000e+05
3.184079601990048580e-01 1.943990000000000000e+05
3.582089552238802987e-01 1.778780000000000000e+05
3.980099502487561836e-01 1.631120000000000000e+05
4.378109452736320684e-01 1.490310000000000000e+05
4.776119402985075091e-01 1.368560000000000000e+05
5.174129353233829498e-01 1.246500000000000000e+05
5.572139303482583905e-01 1.136210000000000000e+05
5.970149253731342753e-01 1.036550000000000000e+05
6.368159203980101601e-01 9.439700000000000000e+04
6.766169154228856009e-01 8.484700000000000000e+04
7.164179104477610416e-01 7.729300000000000000e+04
7.562189054726364823e-01 6.987600000000000000e+04
7.960199004975123671e-01 6.356200000000000000e+04
8.358208955223882519e-01 5.762500000000000000e+04
8.756218905472636926e-01 5.146000000000000000e+04
9.154228855721391334e-01 4.689700000000000000e+04
9.552238805970145741e-01 4.232000000000000000e+04
9.950248756218904589e-01 3.778200000000000000e+04
1.034825870646766344e+00 3.403400000000000000e+04
1.074626865671641784e+00 3.079200000000000000e+04
1.114427860696517225e+00 2.735000000000000000e+04
1.154228855721392666e+00 2.461500000000000000e+04
1.194029850746268551e+00 2.209700000000000000e+04
1.233830845771144435e+00 2.008200000000000000e+04
1.273631840796019876e+00 1.771200000000000000e+04
1.313432835820895317e+00 1.601300000000000000e+04
1.353233830845770758e+00 1.427700000000000000e+04
1.393034825870646642e+00 1.270900000000000000e+04
1.432835820895522527e+00 1.152200000000000000e+04
1.472636815920397968e+00 1.042700000000000000e+04
1.512437810945273409e+00 9.107000000000000000e+03
1.552238805970148849e+00 8.315000000000000000e+03
1.592039800995024734e+00 7.532000000000000000e+03
1.631840796019900619e+00 6.537000000000000000e+03
1.671641791044776060e+00 6.089000000000000000e+03
1.711442786069651500e+00 5.451000000000000000e+03
1.751243781094526941e+00 4.762000000000000000e+03
1.791044776119402826e+00 4.315000000000000000e+03
1.830845771144278711e+00 3.799000000000000000e+03
1.870646766169154152e+00 3.382000000000000000e+03
1.910447761194029592e+00 3.136000000000000000e+03
1.950248756218905033e+00 2.771000000000000000e+03
1.990049751243780918e+00 2.459000000000000000e+03
2.029850746268656803e+00 2.123000000000000000e+03
2.069651741293532243e+00 1.924000000000000000e+03
2.109452736318407684e+00 1.740000000000000000e+03
2.149253731343283125e+00 1.628000000000000000e+03
2.189054726368159010e+00 1.491000000000000000e+03
2.228855721393034894e+00 1.270000000000000000e+03
2.268656716417910335e+00 1.242000000000000000e+03
2.308457711442785776e+00 1.038000000000000000e+03
2.348258706467661217e+00 8.930000000000000000e+02
2.388059701492537101e+00 8.410000000000000000e+02
2.427860696517412986e+00 7.610000000000000000e+02
2.467661691542288427e+00 6.790000000000000000e+02
2.507462686567163868e+00 6.440000000000000000e+02
2.547263681592039752e+00 5.370000000000000000e+02
2.587064676616915637e+00 4.920000000000000000e+02
2.626865671641791078e+00 4.320000000000000000e+02
2.666666666666666519e+00 3.860000000000000000e+02
2.706467661691541959e+00 3.660000000000000000e+02
2.746268656716417844e+00 3.220000000000000000e+02
2.786069651741293729e+00 2.900000000000000000e+02
2.825870646766169170e+00 2.550000000000000000e+02
2.865671641791044610e+00 2.260000000000000000e+02
2.905472636815920051e+00 1.980000000000000000e+02
2.945273631840795936e+00 1.610000000000000000e+02
2.985074626865671821e+00 1.470000000000000000e+02
3.024875621890547261e+00 1.720000000000000000e+02
3.064676616915422702e+00 1.380000000000000000e+02
3.104477611940298143e+00 1.220000000000000000e+02
3.144278606965174028e+00 1.110000000000000000e+02
3.184079601990049913e+00 8.400000000000000000e+01
3.223880597014925353e+00 7.400000000000000000e+01
3.263681592039800794e+00 7.800000000000000000e+01
3.303482587064676235e+00 7.600000000000000000e+01
3.343283582089552119e+00 7.000000000000000000e+01
3.383084577114428004e+00 4.900000000000000000e+01
3.422885572139303445e+00 4.400000000000000000e+01
3.462686567164178886e+00 5.900000000000000000e+01
3.502487562189054326e+00 3.900000000000000000e+01
3.542288557213930211e+00 5.000000000000000000e+01
3.582089552238806096e+00 3.100000000000000000e+01
3.621890547263681537e+00 3.000000000000000000e+01
3.661691542288556978e+00 2.900000000000000000e+01
3.701492537313432418e+00 1.700000000000000000e+01
3.741293532338308303e+00 1.700000000000000000e+01
3.781094527363184188e+00 2.400000000000000000e+01
3.820895522388059629e+00 2.300000000000000000e+01
3.860696517412935069e+00 1.600000000000000000e+01
3.900497512437810510e+00 1.400000000000000000e+01
3.940298507462686395e+00 8.000000000000000000e+00
3.980099502487562280e+00 9.000000000000000000e+00


==> figuren/homogene_KD_illustratie_R2_VK0Khist.txt <==
-3.980099502487562280e+00 2.000000000000000000e+00
-3.940298507462686395e+00 0.000000000000000000e+00
-3.900497512437810954e+00 1.000000000000000000e+00
-3.860696517412935513e+00 0.000000000000000000e+00
-3.820895522388059629e+00 1.000000000000000000e+00
-3.781094527363184188e+00 0.000000000000000000e+00
-3.741293532338308303e+00 4.000000000000000000e+00
-3.701492537313432862e+00 7.000000000000000000e+00
-3.661691542288557422e+00 4.000000000000000000e+00
-3.621890547263681537e+00 4.000000000000000000e+00
-3.582089552238806096e+00 2.000000000000000000e+00
-3.542288557213930211e+00 5.000000000000000000e+00
-3.502487562189054771e+00 1.000000000000000000e+01
-3.462686567164179330e+00 1.900000000000000000e+01
-3.422885572139303445e+00 1.300000000000000000e+01
-3.383084577114428004e+00 1.200000000000000000e+01
-3.343283582089552119e+00 1.800000000000000000e+01
-3.303482587064676679e+00 1.300000000000000000e+01
-3.263681592039801238e+00 2.400000000000000000e+01
-3.223880597014925353e+00 2.500000000000000000e+01
-3.184079601990049913e+00 3.400000000000000000e+01
-3.144278606965174028e+00 3.800000000000000000e+01
-3.104477611940298587e+00 3.700000000000000000e+01
-3.064676616915423146e+00 4.600000000000000000e+01
-3.024875621890547261e+00 6.400000000000000000e+01
-2.985074626865671821e+00 7.100000000000000000e+01
-2.945273631840795936e+00 8.900000000000000000e+01
-2.905472636815920495e+00 9.300000000000000000e+01
-2.865671641791044610e+00 9.800000000000000000e+01
-2.825870646766169170e+00 1.230000000000000000e+02
-2.786069651741293729e+00 1.490000000000000000e+02
-2.746268656716417844e+00 1.690000000000000000e+02
-2.706467661691542403e+00 2.070000000000000000e+02
-2.666666666666666519e+00 2.070000000000000000e+02
-2.626865671641791078e+00 2.510000000000000000e+02
-2.587064676616915637e+00 2.910000000000000000e+02
-2.547263681592039752e+00 3.640000000000000000e+02
-2.507462686567164312e+00 3.830000000000000000e+02
-2.467661691542288427e+00 4.630000000000000000e+02
-2.427860696517412986e+00 5.110000000000000000e+02
-2.388059701492537545e+00 5.680000000000000000e+02
-2.348258706467661661e+00 6.580000000000000000e+02
-2.308457711442786220e+00 7.240000000000000000e+02
-2.268656716417910335e+00 8.100000000000000000e+02
-2.228855721393034894e+00 9.890000000000000000e+02
-2.189054726368159454e+00 1.090000000000000000e+03
-2.149253731343283569e+00 1.293000000000000000e+03
-2.109452736318408128e+00 1.395000000000000000e+03
-2.069651741293532243e+00 1.659000000000000000e+03
-2.029850746268656803e+00 1.860000000000000000e+03
-1.990049751243781140e+00 2.108000000000000000e+03
-1.950248756218905477e+00 2.428000000000000000e+03
-1.910447761194029814e+00 2.739000000000000000e+03
-1.870646766169154152e+00 3.097000000000000000e+03
-1.830845771144278711e+00 3.532000000000000000e+03
-1.791044776119403048e+00 4.061000000000000000e+03
-1.751243781094527385e+00 4.394000000000000000e+03
-1.711442786069651723e+00 5.010000000000000000e+03
-1.671641791044776060e+00 5.689000000000000000e+03
-1.631840796019900619e+00 6.544000000000000000e+03
-1.592039800995024956e+00 7.325000000000000000e+03
-1.552238805970149294e+00 8.205000000000000000e+03
-1.512437810945273631e+00 9.503000000000000000e+03
-1.472636815920397968e+00 1.066600000000000000e+04
-1.432835820895522527e+00 1.185400000000000000e+04
-1.393034825870646864e+00 1.337000000000000000e+04
-1.353233830845771202e+00 1.484800000000000000e+04
-1.313432835820895539e+00 1.676600000000000000e+04
-1.273631840796019876e+00 1.878600000000000000e+04
-1.233830845771144435e+00 2.095200000000000000e+04
-1.194029850746268773e+00 2.368600000000000000e+04
-1.154228855721393110e+00 2.652700000000000000e+04
-1.114427860696517447e+00 2.936900000000000000e+04
-1.074626865671641784e+00 3.288600000000000000e+04
-1.034825870646766344e+00 3.648600000000000000e+04
-9.950248756218906809e-01 4.094400000000000000e+04
-9.552238805970150182e-01 4.533500000000000000e+04
-9.154228855721393554e-01 5.050600000000000000e+04
-8.756218905472636926e-01 5.566900000000000000e+04
-8.358208955223882519e-01 6.129500000000000000e+04
-7.960199004975125892e-01 6.807700000000000000e+04
-7.562189054726369264e-01 7.479200000000000000e+04
-7.164179104477612636e-01 8.271800000000000000e+04
-6.766169154228856009e-01 9.098600000000000000e+04
-6.368159203980099381e-01 1.001580000000000000e+05
-5.970149253731342753e-01 1.093150000000000000e+05
-5.572139303482588346e-01 1.200610000000000000e+05
-5.174129353233831718e-01 1.297630000000000000e+05
-4.776119402985075091e-01 1.418980000000000000e+05
-4.378109452736318463e-01 1.538370000000000000e+05
-3.980099502487561836e-01 1.672120000000000000e+05
-3.582089552238807428e-01 1.809410000000000000e+05
-3.184079601990050801e-01 1.948690000000000000e+05
-2.786069651741294173e-01 2.112860000000000000e+05
-2.388059701492537545e-01 2.267540000000000000e+05
-1.990049751243780918e-01 2.450710000000000000e+05
-1.592039800995026511e-01 2.657260000000000000e+05
-1.194029850746269883e-01 2.864870000000000000e+05
-7.960199004975132553e-02 3.154000000000000000e+05
-3.980099502487566276e-02 3.550950000000000000e+05
2.220446049250313081e-16 1.782831000000000000e+06
3.980099502487588481e-02 3.542290000000000000e+05
7.960199004975132553e-02 3.147750000000000000e+05
1.194029850746267662e-01 2.876460000000000000e+05
1.592039800995022070e-01 2.656960000000000000e+05
1.990049751243780918e-01 2.448600000000000000e+05
2.388059701492539766e-01 2.274570000000000000e+05
2.786069651741294173e-01 2.108970000000000000e+05
3.184079601990048580e-01 1.953410000000000000e+05
3.582089552238802987e-01 1.813440000000000000e+05
3.980099502487561836e-01 1.667940000000000000e+05
4.378109452736320684e-01 1.547150000000000000e+05
4.776119402985075091e-01 1.414660000000000000e+05
5.174129353233829498e-01 1.299880000000000000e+05
5.572139303482583905e-01 1.197290000000000000e+05
5.970149253731342753e-01 1.088890000000000000e+05
6.368159203980101601e-01 9.885300000000000000e+04
6.766169154228856009e-01 9.096000000000000000e+04
7.164179104477610416e-01 8.244600000000000000e+04
7.562189054726364823e-01 7.509400000000000000e+04
7.960199004975123671e-01 6.792400000000000000e+04
8.358208955223882519e-01 6.108700000000000000e+04
8.756218905472636926e-01 5.541100000000000000e+04
9.154228855721391334e-01 5.005600000000000000e+04
9.552238805970145741e-01 4.525700000000000000e+04
9.950248756218904589e-01 4.026200000000000000e+04
1.034825870646766344e+00 3.658000000000000000e+04
1.074626865671641784e+00 3.287100000000000000e+04
1.114427860696517225e+00 2.955800000000000000e+04
1.154228855721392666e+00 2.626300000000000000e+04
1.194029850746268551e+00 2.364300000000000000e+04
1.233830845771144435e+00 2.113000000000000000e+04
1.273631840796019876e+00 1.905300000000000000e+04
1.313432835820895317e+00 1.673700000000000000e+04
1.353233830845770758e+00 1.510900000000000000e+04
1.393034825870646642e+00 1.333200000000000000e+04
1.432835820895522527e+00 1.174800000000000000e+04
1.472636815920397968e+00 1.059200000000000000e+04
1.512437810945273409e+00 9.296000000000000000e+03
1.552238805970148849e+00 8.175000000000000000e+03
1.592039800995024734e+00 7.246000000000000000e+03
1.631840796019900619e+00 6.599000000000000000e+03
1.671641791044776060e+00 5.819000000000000000e+03
1.711442786069651500e+00 5.084000000000000000e+03
1.751243781094526941e+00 4.559000000000000000e+03
1.791044776119402826e+00 3.965000000000000000e+03
1.830845771144278711e+00 3.551000000000000000e+03
1.870646766169154152e+00 3.217000000000000000e+03
1.910447761194029592e+00 2.727000000000000000e+03
1.950248756218905033e+00 2.401000000000000000e+03
1.990049751243780918e+00 2.060000000000000000e+03
2.029850746268656803e+00 1.858000000000000000e+03
2.069651741293532243e+00 1.597000000000000000e+03
2.109452736318407684e+00 1.393000000000000000e+03
2.149253731343283125e+00 1.266000000000000000e+03
2.189054726368159010e+00 1.115000000000000000e+03
2.228855721393034894e+00 9.630000000000000000e+02
2.268656716417910335e+00 8.110000000000000000e+02
2.308457711442785776e+00 7.610000000000000000e+02
2.348258706467661217e+00 6.660000000000000000e+02
2.388059701492537101e+00 5.930000000000000000e+02
2.427860696517412986e+00 5.040000000000000000e+02
2.467661691542288427e+00 4.050000000000000000e+02
2.507462686567163868e+00 3.770000000000000000e+02
2.547263681592039752e+00 3.610000000000000000e+02
2.587064676616915637e+00 3.110000000000000000e+02
2.626865671641791078e+00 2.620000000000000000e+02
2.666666666666666519e+00 2.200000000000000000e+02
2.706467661691541959e+00 1.740000000000000000e+02
2.746268656716417844e+00 1.620000000000000000e+02
2.786069651741293729e+00 1.100000000000000000e+02
2.825870646766169170e+00 1.250000000000000000e+02
2.865671641791044610e+00 9.600000000000000000e+01
2.905472636815920051e+00 8.100000000000000000e+01
2.945273631840795936e+00 7.600000000000000000e+01
2.985074626865671821e+00 6.000000000000000000e+01
3.024875621890547261e+00 6.700000000000000000e+01
3.064676616915422702e+00 4.100000000000000000e+01
3.104477611940298143e+00 5.200000000000000000e+01
3.144278606965174028e+00 4.200000000000000000e+01
3.184079601990049913e+00 2.900000000000000000e+01
3.223880597014925353e+00 2.800000000000000000e+01
3.263681592039800794e+00 2.300000000000000000e+01
3.303482587064676235e+00 1.900000000000000000e+01
3.343283582089552119e+00 1.800000000000000000e+01
3.383084577114428004e+00 1.600000000000000000e+01
3.422885572139303445e+00 4.000000000000000000e+00
3.462686567164178886e+00 1.100000000000000000e+01
3.502487562189054326e+00 1.300000000000000000e+01
3.542288557213930211e+00 1.300000000000000000e+01
3.582089552238806096e+00 5.000000000000000000e+00
3.621890547263681537e+00 5.000000000000000000e+00
3.661691542288556978e+00 4.000000000000000000e+00
3.701492537313432418e+00 2.000000000000000000e+00
3.741293532338308303e+00 1.000000000000000000e+00
3.781094527363184188e+00 1.000000000000000000e+00
3.820895522388059629e+00 3.000000000000000000e+00
3.860696517412935069e+00 0.000000000000000000e+00
3.900497512437810510e+00 2.000000000000000000e+00
3.940298507462686395e+00 0.000000000000000000e+00
3.980099502487562280e+00 2.000000000000000000e+00


==> figuren/homogene_KD_illustratie_R2_VK0binedges.txt <==
-4.000000000000000000e+00
-3.960199004975124559e+00
-3.920398009950248674e+00
-3.880597014925373234e+00
-3.840796019900497349e+00
-3.800995024875621908e+00
-3.761194029850746468e+00
-3.721393034825870583e+00
-3.681592039800995142e+00
-3.641791044776119257e+00
-3.601990049751243816e+00
-3.562189054726368376e+00
-3.522388059701492491e+00
-3.482587064676617050e+00
-3.442786069651741165e+00
-3.402985074626865725e+00
-3.363184079601990284e+00
-3.323383084577114399e+00
-3.283582089552238958e+00
-3.243781094527363074e+00
-3.203980099502487633e+00
-3.164179104477612192e+00
-3.124378109452736307e+00
-3.084577114427860867e+00
-3.044776119402984982e+00
-3.004975124378109541e+00
-2.965174129353234100e+00
-2.925373134328358216e+00
-2.885572139303482331e+00
-2.845771144278606890e+00
-2.805970149253731449e+00
-2.766169154228856009e+00
-2.726368159203980124e+00
-2.686567164179104239e+00
-2.646766169154228798e+00
-2.606965174129353358e+00
-2.567164179104477917e+00
-2.527363184079602032e+00
-2.487562189054726147e+00
-2.447761194029850706e+00
-2.407960199004975266e+00
-2.368159203980099825e+00
-2.328358208955223940e+00
-2.288557213930348055e+00
-2.248756218905472615e+00
-2.208955223880597174e+00
-2.169154228855721733e+00
-2.129353233830845848e+00
-2.089552238805969964e+00
-2.049751243781094523e+00
-2.009950248756219082e+00
-1.970149253731343197e+00
-1.930348258706467757e+00
-1.890547263681591872e+00
-1.850746268656716431e+00
-1.810945273631840990e+00
-1.771144278606965106e+00
-1.731343283582089665e+00
-1.691542288557213780e+00
-1.651741293532338339e+00
-1.611940298507462899e+00
-1.572139303482587014e+00
-1.532338308457711573e+00
-1.492537313432835688e+00
-1.452736318407960248e+00
-1.412935323383084807e+00
-1.373134328358208922e+00
-1.333333333333333481e+00
-1.293532338308457597e+00
-1.253731343283582156e+00
-1.213930348258706715e+00
-1.174129353233830830e+00
-1.134328358208955390e+00
-1.094527363184079505e+00
-1.054726368159204064e+00
-1.014925373134328623e+00
-9.751243781094527385e-01
-9.353233830845772978e-01
-8.955223880597014130e-01
-8.557213930348259723e-01
-8.159203980099505316e-01
-7.761194029850746468e-01
-7.363184079601992060e-01
-6.965174129353233212e-01
-6.567164179104478805e-01
-6.169154228855719957e-01
-5.771144278606965550e-01
-5.373134328358211143e-01
-4.975124378109452294e-01
-4.577114427860697887e-01
-4.179104477611939039e-01
-3.781094527363184632e-01
-3.383084577114430225e-01
-2.985074626865671377e-01
-2.587064676616916969e-01
-2.189054726368158121e-01
-1.791044776119403714e-01
-1.393034825870649307e-01
-9.950248756218904589e-02
-5.970149253731360517e-02
-1.990049751243772036e-02
1.990049751243816445e-02
5.970149253731360517e-02
9.950248756218904589e-02
1.393034825870644866e-01
1.791044776119399273e-01
2.189054726368162562e-01
2.587064676616916969e-01
2.985074626865671377e-01
3.383084577114425784e-01
3.781094527363180191e-01
4.179104477611943480e-01
4.577114427860697887e-01
4.975124378109452294e-01
5.373134328358206702e-01
5.771144278606961109e-01
6.169154228855724398e-01
6.567164179104478805e-01
6.965174129353233212e-01
7.363184079601987619e-01
7.761194029850742027e-01
8.159203980099505316e-01
8.557213930348259723e-01
8.955223880597014130e-01
9.353233830845768537e-01
9.751243781094522944e-01
1.014925373134328623e+00
1.054726368159204064e+00
1.094527363184079505e+00
1.134328358208954945e+00
1.174129353233830386e+00
1.213930348258706715e+00
1.253731343283582156e+00
1.293532338308457597e+00
1.333333333333333037e+00
1.373134328358208478e+00
1.412935323383084807e+00
1.452736318407960248e+00
1.492537313432835688e+00
1.532338308457711129e+00
1.572139303482586570e+00
1.611940298507462899e+00
1.651741293532338339e+00
1.691542288557213780e+00
1.731343283582089221e+00
1.771144278606964662e+00
1.810945273631840990e+00
1.850746268656716431e+00
1.890547263681591872e+00
1.930348258706467313e+00
1.970149253731342753e+00
2.009950248756219082e+00
2.049751243781094523e+00
2.089552238805969964e+00
2.129353233830845404e+00
2.169154228855720845e+00
2.208955223880597174e+00
2.248756218905472615e+00
2.288557213930348055e+00
2.328358208955223496e+00
2.368159203980098937e+00
2.407960199004975266e+00
2.447761194029850706e+00
2.487562189054726147e+00
2.527363184079601588e+00
2.567164179104477917e+00
2.606965174129353358e+00
2.646766169154228798e+00
2.686567164179104239e+00
2.726368159203979680e+00
2.766169154228856009e+00
2.805970149253731449e+00
2.845771144278606890e+00
2.885572139303482331e+00
2.925373134328357771e+00
2.965174129353234100e+00
3.004975124378109541e+00
3.044776119402984982e+00
3.084577114427860423e+00
3.124378109452735863e+00
3.164179104477612192e+00
3.203980099502487633e+00
3.243781094527363074e+00
3.283582089552238514e+00
3.323383084577113955e+00
3.363184079601990284e+00
3.402985074626865725e+00
3.442786069651741165e+00
3.482587064676616606e+00
3.522388059701492047e+00
3.562189054726368376e+00
3.601990049751243816e+00
3.641791044776119257e+00
3.681592039800994698e+00
3.721393034825870139e+00
3.761194029850746468e+00
3.800995024875621908e+00
3.840796019900497349e+00
3.880597014925372790e+00
3.920398009950248230e+00
3.960199004975124559e+00
4.000000000000000000e+00


==> figuren/speedup_P50000.txt <==
4.000000000000000192e-04 3.716549873352050816e-03 2.818560600280761632e-03 1.318598533230699088e+00
1.600000000000000077e-03 4.880099296569823976e-03 2.877306938171386545e-03 1.696064897292907991e+00
6.944444444444444059e-03 5.858092308044433351e-03 3.159065246582031233e-03 1.854375218866602948e+00
1.562500000000000000e-02 6.636457443237304618e-03 3.777961730957031267e-03 1.756623787069478970e+00
6.250000000000000000e-02 8.098363876342773438e-03 3.235883712768554844e-03 2.502674569048088937e+00
2.500000000000000000e-01 1.371655464172363316e-02 4.178447723388671944e-03 3.282691456194567259e+00
1.000000000000000000e+00 2.101518630981445354e-02 4.475836753845214948e-03 4.695253081283672358e+00
4.000000000000000000e+00 4.427935600280761413e-02 5.137143135070801163e-03 8.619451480827260426e+00
1.111111111111111072e+01 8.603725433349609930e-02 4.914503097534179271e-03 1.750680641073656929e+01
2.499999999999999645e+01 1.643713188171386785e-01 4.718008041381835556e-03 3.483913494327082816e+01
9.999999999999998579e+01 7.493746137619018421e-01 4.663324356079101909e-03 1.606953659110197634e+02


==> illustraties/kalkaanslag_lim0_ENE.tikz <==
\begin{tikzpicture}[outer sep=0pt]
    \begin{axis}[
     axis lines=left,
        xmin=0,xmax=4,
        xtick={0,1,2,3},
        ytick={-3,0,3},
        xlabel={$z$},
        ylabel={$100\left(\int_0^1\frac{e^{-\frac{z^2}{2(1-2{t}+2{t}^2)}}}{\sqrt{2\pi(1-2{t}+2{t}^2)}}\text{d}{t}-\frac{7-z^2}{6\sqrt{2\pi}}e^{-\frac{z^2}{2}}\right)$},
        ymin=-6,ymax=5,
        axis on top,
        legend style={legend cell align=right,legend plot pos=right}]
    %\addplot[color=red,domain=0:5,samples=100] {(x^4-6*x^2+3)/sqrt(2*pi)*exp(-x^2/2)};
    %\addlegendentry{z}
    \addplot[mark=none,
  draw=red,
        fill=red!10] table [domain=0:5,
        x=xn,
        y=fn,
        col sep=comma] {\datafolder lim0_ENE_kalkaanslag_illustratie_graphdata.csv} \closedcycle;
     %\addlegendentry{Interval 1}
    \addplot[draw=blue,
        fill=blue!10] table [mark=none,
        x=xp1,
        y=fp1,
        col sep=comma,
        ]{\datafolder lim0_ENE_kalkaanslag_illustratie_graphdata.csv} \closedcycle;
        %\addlegendentry{Interval 2}
    \addplot[draw=blue,
        fill=blue!10] table [mark=none,
        x=xp2,
        y=fp2,
        col sep=comma,
        ]{\datafolder lim0_ENE_kalkaanslag_illustratie_graphdata.csv} \closedcycle;
        %\addlegendentry{Interval 2}

        %De clue om dit werkend te krijgen op een elegantere manier dan hier is met pgfplotsextra; zorgt dat alles binnenin geëxpandeerd wordt. De tweede truc was om {1.4} ed te gebruiken in de datafile, want met pgfmathtruncatemacro werkte dat expanderen dan nog niet.
 \csvreader[no head]{\datafolder lim0_ENE_kalkaanslag_illustratie_data.csv}{1=\a, 2=\b, 3=\c, 4=\d, 5=\e, 6=\f, 7=\g, 8=\h, 9=\i}%
  {%
   \pgfmathsetmacro\A{\a}
   \pgfmathsetmacro\B{\b}
   \pgfmathsetmacro\C{\c}
   \pgfmathsetmacro\D{\d}
   \pgfmathsetmacro\E{\e}
   \pgfmathsetmacro\F{\f}
   \pgfmathsetmacro\G{\g}
   \pgfmathsetmacro\H{\h}
   \pgfmathsetmacro\I{\i}
   \pgfmathsetmacro\texta{\B-\A}
   \pgfmathsetmacro\textb{\D-\C}
   \draw[dotted, blue] (axis cs:\A,\G) -- (axis cs:\A,\H);
   \draw[dotted, red] (axis cs:\B,\G) -- (axis cs:\B,\H);
   \draw[dotted, red] (axis cs:\C,\G) -- (axis cs:\C,\H);
   \draw[dotted, blue] (axis cs:\D,\G) -- (axis cs:\D,\H);
   \draw[black, thick] (axis cs:\I,-2) -- (axis cs:\I,2);
   \draw[<->] (axis cs:\A,\G) -- (axis cs:\B,\G);
   \node[below] at (axis cs:{0.5*\A+0.5*\B},\G) {\pgfmathprintnumber[precision=2]{\texta}};
   \draw[<->] (axis cs:\C,\G) -- (axis cs:\D,\G);
   \node[below] at (axis cs:{0.5*\C+0.5*\D},\G) {\pgfmathprintnumber[precision=2]{\textb}};
   \node at (axis cs:\A,.3) {\E};
   \node at (axis cs:\B,-.3) {\E};
   \node at (axis cs:\C,-.3) {\F};
   \node at (axis cs:\D,.6) {\F};
  }%

    \end{axis}%
\end{tikzpicture}


==> illustraties/kalkaanslag_liminf_ENE.tikz <==
\begin{tikzpicture}[outer sep=0pt]
    \begin{axis}[
     axis lines=left,
        xmin=0,xmax=5,
        xtick={0,1,2,3,4},
        xlabel={$z$},
        ylabel={$(z^4-6z^2+3)\frac{1}{\sqrt{2\pi}}e^{-\frac{z^2}{2}}$},
        ymin=-1,ymax=1.3,
        axis on top,
        legend style={legend cell align=right,legend plot pos=right}]
    \addplot[color=red,domain=0:5,samples=100] {(x^4-6*x^2+3)/sqrt(2*pi)*exp(-x^2/2)};
    %\addlegendentry{z}
    \addplot+[mark=none,
        domain=0:sqrt(3-sqrt(6)),
        samples=100,
        %pattern=flexible hatch,
        %area legend,
        pattern color=red,
        fill=red!10]{(x^4-6*x^2+3)/sqrt(2*pi)*exp(-x^2/2)} \closedcycle;
     %\addlegendentry{Interval 1}
    \addplot+[mark=none,
        domain=sqrt(3+sqrt(6)):5,
        samples=100,
        draw=red,
        fill=red!10,
        pattern color=red,
        %pattern=flexible hatch,
        area legend]{(x^4-6*x^2+3)/sqrt(2*pi)*exp(-x^2/2)} \closedcycle;
        %\addlegendentry{Interval 2}
    \addplot+[mark=none,
        domain=sqrt(3-sqrt(6)):sqrt(3+sqrt(6)),
        samples=100,
        %pattern=flexible hatch,
        %hatch distance=5pt,
        %hatch thickness=0.5pt,
        draw=blue,
        fill=blue!10,
        %pattern color=blue,%
        %area legend,
        ]{(x^4-6*x^2+3)/sqrt(2*pi)*exp(-x^2/2)} \closedcycle;%
        %\addlegendentry{Interval 2}

        %De clue om dit werkend te krijgen op een elegantere manier dan hier is met pgfplotsextra; zorgt dat alles binnenin geëxpandeerd wordt. De tweede truc was om {1.4} ed te gebruiken in de datafile, want met pgfmathtruncatemacro werkte dat expanderen dan nog niet.
 \csvreader[no head]{\datafolder liminf_ENE_kalkaanslag_illustratie_data.csv}{1=\a, 2=\b, 3=\c, 4=\d, 5=\e, 6=\f, 7=\g, 8=\h, 9=\i, 10=\j}%
  {%
   \pgfmathsetmacro\A{\a}
   \pgfmathsetmacro\B{\b}
   \pgfmathsetmacro\C{\c}
   \pgfmathsetmacro\D{\d}
   \pgfmathsetmacro\E{\e}
   \pgfmathsetmacro\F{\f}
   \pgfmathsetmacro\G{\g}
   \pgfmathsetmacro\H{\h}
   \pgfmathsetmacro\I{\i}
   \pgfmathsetmacro\J{\j}
   \pgfmathsetmacro\texta{\B-\A}
   \pgfmathsetmacro\textb{\E-\D}
   \draw[dotted, red] (axis cs:\A,\H) -- (axis cs:\A,\I);
   \draw[dotted, blue] (axis cs:\B,\H) -- (axis cs:\B,\I);
   \draw[black, thick] (axis cs:\C,\H) -- (axis cs:\C,\J);
   \draw[dotted, blue] (axis cs:\D,\H) -- (axis cs:\D,\I);
   \draw[dotted, red] (axis cs:\E,\H) -- (axis cs:\E,\I);
   \draw[<->] (axis cs:\A,\H) -- (axis cs:\B,\H);
   \node[below] at (axis cs:{0.5*\A+0.5*\B},\H) {\pgfmathprintnumber[precision=2]{\texta}};
   \draw[<->] (axis cs:\D,\H) -- (axis cs:\E,\H);
   \node[below] at (axis cs:{0.5*\D+0.5*\E},\H) {\pgfmathprintnumber[precision=2]{\textb}};
   \node at (axis cs:\A,.065) {\F};
   \node at (axis cs:\E*.8+\D*.2,.065) {\G};
   \node at (axis cs:\B,-.065) {\F};
   \node at (axis cs:\D*.96+\E*.04,-.065) {\G};
  }%

    \end{axis}%
\end{tikzpicture}


==> illustraties/kalkaanslag_liminf_KD.tikz <==
\begin{tikzpicture}[outer sep=0pt]
    \begin{axis}[
     axis lines=left,
        xmin=-4.5,xmax=4.5,
        xtick={-4,-2,0,2,4},
        ytick={-0.6,-0.3,0,0.3,0.6},
        xlabel={$z$},
        ylabel={$(z^3-3z)\frac{1}{\sqrt{2\pi}}e^{-\frac{z^2}{2}}$},
        ymin=-.75,ymax=.75,
        axis on top,
        legend style={legend cell align=right,legend plot pos=right}]
    %\addplot[color=red,domain=0:5,samples=100] {(x^4-6*x^2+3)/sqrt(2*pi)*exp(-x^2/2)};
    %\addlegendentry{z}
    \addplot+[mark=none,
        domain=-4.5:4.5,
        samples=200,
        %pattern=flexible hatch,
        %area legend,
        draw=blue,
        fill=blue!10]{(x^3-3*x)*exp(-x^2/2)/sqrt(2*pi)} \closedcycle;
     %\addlegendentry{Interval 1}
    \addplot+[mark=none,
        domain=0:sqrt(3),
        samples=100,
        %pattern=flexible hatch,
        %hatch distance=5pt,
        %hatch thickness=0.5pt,
        draw=red,
        fill=red!10,
        %pattern color=blue,%
        %area legend,
        ]{(x^3-3*x)*exp(-x^2/2)/sqrt(2*pi)} \closedcycle;
        %\addlegendentry{Interval 2}
    \addplot+[mark=none,
        domain=-4.5:-sqrt(3),
        samples=100,
        %pattern=flexible hatch,
        %hatch distance=5pt,
        %hatch thickness=0.5pt,
        draw=red,
        fill=red!10,
        %pattern color=blue,%
        %area legend,
        ]{(x^3-3*x)*exp(-x^2/2)/sqrt(2*pi)} \closedcycle;
        %\addlegendentry{Interval 2}
        %De clue om dit werkend te krijgen op een elegantere manier dan hier is met pgfplotsextra; zorgt dat alles binnenin geëxpandeerd wordt. De tweede truc was om {1.4} ed te gebruiken in de datafile, want met pgfmathtruncatemacro werkte dat expanderen dan nog niet.
 \csvreader[no head]{\datafolder liminf_KD_kalkaanslag_illustratie_data.csv}{1=\a, 2=\b, 3=\c, 4=\d, 5=\e, 6=\f, 7=\g, 8=\h}%
  {%
   \pgfmathsetmacro\A{\a}
   \pgfmathsetmacro\B{\b}
   \pgfmathsetmacro\C{\c}
   \pgfmathsetmacro\D{\d}
   \pgfmathsetmacro\E{\e}
   \pgfmathsetmacro\F{\f}
   \pgfmathsetmacro\G{\g}
   \pgfmathsetmacro\H{\h}
   \pgfmathsetmacro\texta{\B-\A}
   \pgfmathsetmacro\textb{-\D-\D}
   \draw[dotted, red] (axis cs:\A,\G) -- (axis cs:\A,\H);
   \draw[dotted, blue] (axis cs:\B,\G) -- (axis cs:\B,\H);
   \draw[dotted, blue] (axis cs:\D,\G) -- (axis cs:\D,\H);
   \draw[dotted, red] (axis cs:-\D,\G) -- (axis cs:-\D,\H);
   \draw[dotted, red] (axis cs:-\B,\G) -- (axis cs:-\B,\H);
   \draw[dotted, blue] (axis cs:-\A,\G) -- (axis cs:-\A,\H);
   \draw[black, thick] (axis cs:\C,-.1) -- (axis cs:\C,.65);
   \draw[black, thick] (axis cs:-\C,.1) -- (axis cs:-\C,-.65);
   \draw[<->] (axis cs:\A,\G) -- (axis cs:\B,\G);
   \draw[<->] (axis cs:\D,\G) -- (axis cs:-\D,\G);
   \draw[<->] (axis cs:-\A,\G) -- (axis cs:-\B,\G);
   \node[below] at (axis cs:{0.5*\A+0.5*\B},\G) {\pgfmathprintnumber[precision=2]{\texta}};
   \node[below] at (axis cs:{0},\G) {\pgfmathprintnumber[precision=2]{\textb}};
   \node[below] at (axis cs:{-0.5*\A-0.5*\B},\G) {\pgfmathprintnumber[precision=2]{\texta}};
   \node at (axis cs:\A,-.05) {\E};
   \node at (axis cs:.92*\D,.05) {\F};
   \node at (axis cs:-.92*\D,-.05) {\F};
   \node at (axis cs:-\A,.05) {\E};
  }%

    \end{axis}%
\end{tikzpicture}


==> illustraties/lim0_ENE_kalkaanslag_illustratie_data.csv <==
0.23, 1.18, 1.74, 2.86, 1.31, 0.33, -4, 0, 1.57

==> illustraties/lim0_ENE_kalkaanslag_illustratie_graphdata.csv <==
xp1,fp1,xn,fn,xp2,fp2
0.000000000000000000e+00,3.182913654221020128e+00,6.660189556747979633e-01,5.670597325035942049e-09,2.127843673066341701e+00,2.015231141683226923e-08
4.469925877012066728e-03,3.182714383170909045e+00,6.758298598183654082e-01,-6.296218240857687221e-02,2.140408480629655052e+00,1.939460225957000128e-02
8.939851754024133457e-03,3.182116605853035907e+00,6.856407639619327421e-01,-1.253317790737895621e-01,2.152973288192967960e+00,3.813538759440248532e-02
1.340977763103620019e-02,3.181120429756306933e+00,6.954516681055001870e-01,-1.870690923527984495e-01,2.165538095756281312e+00,5.622385752902091943e-02
1.787970350804826691e-02,3.179726034000440738e+00,7.052625722490676319e-01,-2.481353448114509419e-01,2.178102903319594219e+00,7.366227873297388762e-02
2.234962938506033364e-02,3.177933669293586672e+00,7.150734763926349657e-01,-3.084927029458672809e-01,2.190667710882907571e+00,9.045367211344743086e-02
2.681955526207240037e-02,3.175743657872626358e+00,7.248843805362024106e-01,-3.681043052134846949e-01,2.203232518446220478e+00,1.066017816205078184e-01
3.128948113908446710e-02,3.173156393426740607e+00,7.346952846797698555e-01,-4.269342886818849880e-01,2.215797326009533830e+00,1.221110429808290598e-01
3.575940701609653383e-02,3.170172341003890892e+00,7.445061888233371894e-01,-4.849478142758600896e-01,2.228362133572846737e+00,1.369865524211406616e-01
4.022933289310860056e-02,3.166792036900367702e+00,7.543170929669046343e-01,-5.421110906063009161e-01,2.240926941136160089e+00,1.512340354403037268e-01
4.469925877012066728e-02,3.163016088533576742e+00,7.641279971104720792e-01,-5.983913963658438195e-01,2.253491748699472996e+00,1.648598156865084541e-01
4.916918464713273401e-02,3.158845174297764125e+00,7.739389012540394130e-01,-6.537571012787013469e-01,2.266056556262786348e+00,1.778707839936893575e-01
5.363911052414480074e-02,3.154280043403023814e+00,7.837498053976068579e-01,-7.081776855946742000e-01,2.278621363826099255e+00,1.902743676287872998e-01
5.810903640115686747e-02,3.149321515697583784e+00,7.935607095411743028e-01,-7.616237581186235950e-01,2.291186171389412607e+00,2.020784997990420773e-01
6.257896227816893420e-02,3.143970481473351342e+00,8.033716136847417477e-01,-8.140670727699417242e-01,2.303750978952725514e+00,2.132915894659885292e-01
6.704888815518100786e-02,3.138227901254647456e+00,8.131825178283090816e-01,-8.654805436677792674e-01,2.316315786516038866e+00,2.239224915103825708e-01
7.151881403219306765e-02,3.132094805570639906e+00,8.229934219718765265e-01,-9.158382587404423347e-01,2.328880594079351773e+00,2.339804772897611240e-01
7.598873990920512744e-02,3.125572294710887711e+00,8.328043261154438603e-01,-9.651154918592419474e-01,2.341445401642665125e+00,2.434752056279008425e-01
8.045866578621720111e-02,3.118661538464850835e+00,8.426152302590113052e-01,-1.013288713499355120e+00,2.354010209205978477e+00,2.524166942729428875e-01
8.492859166322927478e-02,3.111363775844599999e+00,8.524261344025787501e-01,-1.060335599931994111e+00,2.366575016769291384e+00,2.608152918585342483e-01
8.939851754024133457e-02,3.103680314791485095e+00,8.622370385461461950e-01,-1.106235040954584026e+00,2.379139824332604736e+00,2.686816503998965544e-01
9.386844341725339436e-02,3.095612531866631656e+00,8.720479426897135289e-01,-1.150967146167308774e+00,2.391704631895917643e+00,2.760266983543498420e-01
9.833836929426546802e-02,3.087161871925098389e+00,8.818588468332809738e-01,-1.194513249806344879e+00,2.404269439459230995e+00,2.828616142734619032e-01
1.028082951712775417e-01,3.078329847774197159e+00,8.916697509768483076e-01,-1.236855914146345325e+00,2.416834247022543902e+00,2.891978010716642067e-01
1.072782210482896015e-01,3.069118039815865728e+00,9.014806551204157525e-01,-1.277978931486017933e+00,2.429399054585857254e+00,2.950468609339090831e-01
1.117481469253016613e-01,3.059528095673214043e+00,9.112915592639831974e-01,-1.317867324733018597e+00,2.441963862149170161e+00,3.004205708827017984e-01
1.162180728023137349e-01,3.049561729801281373e+00,9.211024634075506423e-01,-1.356507346605684283e+00,2.454528669712483513e+00,3.053308590226601615e-01
1.206879986793258086e-01,3.039220723082408426e+00,9.309133675511179762e-01,-1.393886477471123486e+00,2.467093477275796420e+00,3.097897814786249593e-01
1.251579245563378684e-01,3.028506922405982404e+00,9.407242716946854211e-01,-1.429993421840680679e+00,2.479658284839109772e+00,3.138095000412675639e-01
1.296278504333499282e-01,3.017422240232814357e+00,9.505351758382527549e-01,-1.464818103545398209e+00,2.492223092402422679e+00,3.174022605321262791e-01
1.340977763103620157e-01,3.005968654144513863e+00,9.603460799818201998e-01,-1.498351659615748677e+00,2.504787899965736031e+00,3.205803718980407835e-01
1.385677021873740755e-01,2.994148206377595045e+00,9.701569841253876447e-01,-1.530586432891201110e+00,2.517352707529049383e+00,3.233561860430670398e-01
1.430376280643861353e-01,2.981963003342646967e+00,9.799678882689550896e-01,-1.561515963386711503e+00,2.529917515092362290e+00,3.257420784041197281e-01
1.475075539413981951e-01,2.969415215128856644e+00,9.897787924125224235e-01,-1.591134978444613823e+00,2.542482322655675198e+00,3.277504292748266157e-01
1.519774798184102549e-01,2.956507074993730555e+00,9.995896965560898684e-01,-1.619439381701542890e+00,2.555047130218988549e+00,3.293936058803837441e-01
1.564474056954223424e-01,2.943240878838376595e+00,1.009400600699657202e+00,-1.646426240901324611e+00,2.567611937782301901e+00,3.306839452045672312e-01
1.609173315724344022e-01,2.929618984668458381e+00,1.019211504843224647e+00,-1.672093774585989401e+00,2.580176745345614808e+00,3.316337375685085576e-01
1.653872574494464620e-01,2.915643812040952021e+00,1.029022408986792092e+00,-1.696441337697909724e+00,2.592741552908928160e+00,3.322552109593345238e-01
1.698571833264585496e-01,2.901317841496781291e+00,1.038833313130359537e+00,-1.719469406127430045e+00,2.605306360472241067e+00,3.325605161053699077e-01
1.743271092034706093e-01,2.886643613979805956e+00,1.048644217273926760e+00,-1.741179560241001845e+00,2.617871168035554419e+00,3.325617122932413849e-01
1.787970350804826691e-01,2.871623730241945616e+00,1.058455121417494205e+00,-1.761574467425797152e+00,2.630435975598867326e+00,3.322707539209452388e-01
1.832669609574947289e-01,2.856260850234815241e+00,1.068266025561061650e+00,-1.780657863687801212e+00,2.643000783162180678e+00,3.316994777797365179e-01
1.877368868345067887e-01,2.840557692488132613e+00,1.078076929704629094e+00,-1.798434534340709323e+00,2.655565590725493585e+00,3.308595910565534370e-01
1.922068127115188763e-01,2.824517033474899463e+00,1.087887833848196539e+00,-1.814910293823998710e+00,2.668130398288806937e+00,3.297626600476256664e-01
1.966767385885309360e-01,2.808141706963573903e+00,1.097698737991763984e+00,-1.830091964689040118e+00,2.680695205852120289e+00,3.284200995729144590e-01
2.011466644655429958e-01,2.791434603357612065e+00,1.107509642135331429e+00,-1.843987355792470195e+00,2.693260013415433196e+00,3.268431630800976984e-01
2.056165903425550834e-01,2.774398669022231978e+00,1.117320546278898874e+00,-1.856605239736744295e+00,2.705824820978746104e+00,3.250429334259509750e-01
2.100865162195671432e-01,2.757036905599041798e+00,1.127131450422466097e+00,-1.867955329598056213e+00,2.718389628542059455e+00,3.230303143221743278e-01
2.145564420965792030e-01,2.739352369308223345e+00,1.136942354566033542e+00,-1.878048254982189746e+00,2.730954436105372807e+00,3.208160224319793197e-01
2.190263679735912627e-01,2.721348170238957476e+00,1.146753258709600987e+00,-1.886895537449009730e+00,2.743519243668685714e+00,3.184105801030807092e-01
2.234962938506033225e-01,2.703027471627883482e+00,1.156564162853168432e+00,-1.894509565346691460e+00,2.756084051231998622e+00,3.158243087221268008e-01
2.279662197276154101e-01,2.684393489126191135e+00,1.166375066996735654e+00,-1.900903568096681706e+00,2.768648858795311973e+00,3.130673226750546601e-01
2.324361456046274699e-01,2.665449490055254778e+00,1.176185971140303099e+00,-1.906091589970626554e+00,2.781213666358625325e+00,3.101495238973647206e-01
2.369060714816395297e-01,2.646198792651049736e+00,1.185996875283870544e+00,-1.910088463400369641e+00,2.793778473921938232e+00,3.070805969978764871e-01
2.413759973586516172e-01,2.626644765297863948e+00,1.195807779427437989e+00,-1.912909781862123904e+00,2.806343281485251584e+00,3.038700049391522273e-01
2.458459232356636770e-01,2.606790825751143181e+00,1.205618683571005434e+00,-1.914571872375778305e+00,2.818908089048564491e+00,3.005269852574496969e-01
2.503158491126757368e-01,2.586640440349946779e+00,1.215429587714572879e+00,-1.915091767660051403e+00,2.831472896611877843e+00,2.970605468047924358e-01
2.547857749896877966e-01,2.566197123219154719e+00,1.225240491858140324e+00,-1.914487177984075528e+00,2.844037704175190751e+00,2.934794669955283486e-01
2.592557008666998564e-01,2.545464435461641806e+00,1.235051396001707769e+00,-1.912776462755483298e+00,2.856602511738504102e+00,2.897922895395681486e-01
2.637256267437119162e-01,2.524445984340728533e+00,1.244862300145275213e+00,-1.909978601885034433e+00,2.869167319301817010e+00,2.860073226443758387e-01
2.681955526207240315e-01,2.503145422452996094e+00,1.254673204288842436e+00,-1.906113166966910688e+00,2.881732126865130361e+00,2.821326376676909220e-01
2.726654784977360912e-01,2.481566446891875444e+00,1.264484108432409881e+00,-1.901200292313892648e+00,2.894296934428443713e+00,2.781760682029308374e-01
2.771354043747481510e-01,2.459712798402247103e+00,1.274295012575977326e+00,-1.895260645885768369e+00,2.906861741991756620e+00,2.741452095792135668e-01
2.816053302517602108e-01,2.437588260525980211e+00,1.284105916719544549e+00,-1.888315400148632417e+00,2.919426549555069528e+00,2.700474187579853802e-01
2.860752561287722706e-01,2.415196658739160451e+00,1.293916820863111994e+00,-1.880386202902625925e+00,2.931991357118382879e+00,2.658898146083071845e-01
2.905451820057843304e-01,2.392541859580804342e+00,1.303727725006679439e+00,-1.871495148114471485e+00,2.944556164681696231e+00,2.616792785429680190e-01
2.950151078827963902e-01,2.369627769773602566e+00,1.313538629150246884e+00,-1.861664746790733904e+00,2.957120972245009138e+00,2.574224554977287971e-01
2.994850337598084500e-01,2.346458335336809586e+00,1.323349533293814329e+00,-1.850917897926959821e+00,2.969685779808322046e+00,2.531257552361747543e-01
3.039549596368205098e-01,2.323037540691430536e+00,1.333160437437381773e+00,-1.839277859567020723e+00,2.982250587371635397e+00,2.487953539628600663e-01
3.084248855138326251e-01,2.299369407758322659e+00,1.342971341580949218e+00,-1.826768220006154353e+00,2.994815394934948749e+00,2.444371962276451482e-01
3.128948113908446849e-01,2.275457995049023907e+00,1.352782245724516663e+00,-1.813412869170416553e+00,3.007380202498261657e+00,2.400569971043891027e-01
3.173647372678567447e-01,2.251307396749879786e+00,1.362593149868084108e+00,-1.799235970204321466e+00,3.019945010061575008e+00,2.356602446274276286e-01
3.218346631448688044e-01,2.226921741799542609e+00,1.372404054011651331e+00,-1.784261931297476123e+00,3.032509817624887916e+00,2.312522024695722045e-01
3.263045890218808642e-01,2.202305192960263280e+00,1.382214958155218776e+00,-1.768515377780210951e+00,3.045074625188201267e+00,2.268379128456693983e-01
3.307745148988929240e-01,2.177461945883080396e+00,1.392025862298786221e+00,-1.752021124517097572e+00,3.057639432751514175e+00,2.224221996261097345e-01
3.352444407759049838e-01,2.152396228167291703e+00,1.401836766442353444e+00,-1.734804148626342801e+00,3.070204240314827526e+00,2.180096716450071470e-01
3.397143666529170991e-01,2.127112298414357561e+00,1.411647670585920888e+00,-1.716889562551952908e+00,3.082769047878140434e+00,2.136047261881552639e-01
3.441842925299291589e-01,2.101614445276700494e+00,1.421458574729488333e+00,-1.698302587514614936e+00,3.095333855441453785e+00,2.092115526462227093e-01
3.486542184069412187e-01,2.075906986501291129e+00,1.431269478873055778e+00,-1.679068527366141206e+00,3.107898663004767137e+00,2.048341363190607223e-01
3.531241442839532785e-01,2.049994267968879846e+00,1.441080383016623223e+00,-1.659212742871232660e+00,3.120463470568080044e+00,2.004762623573765890e-01
3.575940701609653383e-01,2.023880662728350099e+00,1.450891287160190668e+00,-1.638760626439285328e+00,3.133028278131392952e+00,1.961415198284478523e-01
3.620639960379773981e-01,1.997570570027362713e+00,1.460702191303758113e+00,-1.617737577327849063e+00,3.145593085694706303e+00,1.918333058929613810e-01
3.665339219149894578e-01,1.971068414338661423e+00,1.470513095447325558e+00,-1.596168977338235928e+00,3.158157893258019655e+00,1.875548300804841251e-01
3.710038477920015176e-01,1.944378644383149002e+00,1.480323999590893003e+00,-1.574080167022710919e+00,3.170722700821332563e+00,1.833091186514964332e-01
3.754737736690135774e-01,1.917505732149216158e+00,1.490134903734460226e+00,-1.551496422421533294e+00,3.183287508384645470e+00,1.790990190343522415e-01
3.799436995460256927e-01,1.890454171909344838e+00,1.499945807878027670e+00,-1.528442932347014116e+00,3.195852315947958822e+00,1.749272043259585130e-01
3.844136254230377525e-01,1.863228479233558499e+00,1.509756712021595115e+00,-1.504944776230708658e+00,3.208417123511272173e+00,1.707961778454015200e-01
3.888835513000498123e-01,1.835833190000552007e+00,1.519567616165162338e+00,-1.481026902548633561e+00,3.220981931074585081e+00,1.667082777301804319e-01
3.933534771770618721e-01,1.808272859406417910e+00,1.529378520308729783e+00,-1.456714107838342986e+00,3.233546738637898432e+00,1.626656815651394694e-01
3.978234030540739319e-01,1.780552060971379857e+00,1.539189424452297228e+00,-1.432031016320660433e+00,3.246111546201211340e+00,1.586704110346265073e-01
4.022933289310859917e-01,1.752675385544838482e+00,1.549000328595864673e+00,-1.407002060137597876e+00,3.258676353764524691e+00,1.547243365888263389e-01
4.067632548080980515e-01,1.724647440308890722e+00,1.558811232739432118e+00,-1.381651460217080185e+00,3.271241161327838043e+00,1.508291821156500234e-01
4.112331806851101668e-01,1.696472847780566839e+00,1.568622136882999563e+00,-1.356003207773855079e+00,3.283805968891150950e+00,1.469865296099767960e-01
4.157031065621222266e-01,1.668156244813351341e+00,1.578433041026567007e+00,-1.330081046455027005e+00,3.296370776454463858e+00,1.431978238324639607e-01
4.201730324391342863e-01,1.639702281597837930e+00,1.588243945170134452e+00,-1.303908455137467559e+00,3.308935584017777209e+00,1.394643769505527209e-01
4.246429583161463461e-01,1.611115620661995873e+00,1.598054849313701897e+00,-1.277508631383417192e+00,3.321500391581090561e+00,1.357873731546978546e-01
4.291128841931584059e-01,1.582400935871486336e+00,1.607865753457269120e+00,-1.250904475559520890e+00,3.334065199144403469e+00,1.321678732432507719e-01
4.335828100701704657e-01,1.553562911429867688e+00,1.617676657600836565e+00,-1.224118575623466043e+00,3.346630006707716376e+00,1.286068191698157837e-01
4.380527359471825255e-01,1.524606240879361474e+00,1.627487561744404010e+00,-1.197173192581510559e+00,3.359194814271029728e+00,1.251050385472813886e-01
4.425226618241945853e-01,1.495535626102312277e+00,1.637298465887971455e+00,-1.170090246619136298e+00,3.371759621834343079e+00,1.216632491031048313e-01
4.469925877012066451e-01,1.466355776323419180e+00,1.647109370031538678e+00,-1.142891303906072631e+00,3.384324429397655987e+00,1.182820630807929069e-01
4.514625135782187604e-01,1.437071407113238442e+00,1.656920274175106123e+00,-1.115597564076144188e+00,3.396889236960968894e+00,1.149619915828807432e-01
4.559324394552308202e-01,1.407687239393218270e+00,1.666731178318673567e+00,-1.088229848381258691e+00,3.409454044524282246e+00,1.117034488510599416e-01
4.604023653322428800e-01,1.378207998442360083e+00,1.676542082462241012e+00,-1.060808588518231232e+00,3.422018852087595597e+00,1.085067564794442024e-01
4.648722912092549397e-01,1.348638412905844852e+00,1.686352986605808457e+00,-1.033353816125996749e+00,3.434583659650908505e+00,1.053721475572913790e-01
4.693422170862669995e-01,1.318983213805952071e+00,1.696163890749375902e+00,-1.005885152950157568e+00,3.447148467214221856e+00,1.022997707378191096e-01
4.738121429632790593e-01,1.289247133555354585e+00,1.705974794892943347e+00,-9.784218016708361443e-01,3.459713274777534764e+00,9.928969423006429873e-02
4.782820688402911191e-01,1.259434904973361080e+00,1.715785699036510570e+00,-9.509825373891084288e-01,3.472278082340848115e+00,9.634190971103007151e-02
4.827519947173032344e-01,1.229551260304878602e+00,1.725596603180078015e+00,-9.235856997664646517e-01,3.484842889904161467e+00,9.345633615565955565e-02
4.872219205943152942e-01,1.199600930242883390e+00,1.735407507323645460e+00,-8.962491858110890330e-01,3.497407697467474375e+00,9.063282358244816039e-02
4.916918464713273540e-01,1.169588642954194624e+00,1.745218411467212904e+00,-8.689904433039234988e-01,3.509972505030787282e+00,8.787115671277979934e-02
4.961617723483394138e-01,1.139519123109050680e+00,1.755029315610780349e+00,-8.418264648569429021e-01,3.522537312594100634e+00,8.517105854232728812e-02
5.006316982253514736e-01,1.109397090914782114e+00,1.764840219754347794e+00,-8.147737825953161872e-01,3.535102120157413985e+00,8.253219382310569840e-02
5.051016241023635889e-01,1.079227261153464790e+00,1.774651123897915017e+00,-7.878484634545213083e-01,3.547666927720726893e+00,7.995417245500366366e-02
5.095715499793755932e-01,1.049014342224380281e+00,1.784462028041482462e+00,-7.610661050829560237e-01,3.560231735284039800e+00,7.743655278584640755e-02
5.140414758563877085e-01,1.018763035190833888e+00,1.794272932185049907e+00,-7.344418323399388715e-01,3.572796542847353152e+00,7.497884481925937150e-02
5.185114017333997127e-01,9.884780328322129161e-01,1.804083836328617352e+00,-7.079902943784882607e-01,3.585361350410666503e+00,7.258051332980836046e-02
5.229813276104118280e-01,9.581640187010465048e-01,1.813894740472184797e+00,-6.817256623018387307e-01,3.597926157973979411e+00,7.024098088508748394e-02
5.274512534874238323e-01,9.278256661855832643e-01,1.823705644615752242e+00,-6.556616273820272678e-01,3.610490965537292318e+00,6.795963077461490698e-02
5.319211793644359476e-01,8.974676375779255810e-01,1.833516548759319464e+00,-6.298113998286031245e-01,3.623055773100605670e+00,6.573580984557150786e-02
5.363911052414480629e-01,8.670945831481258192e-01,1.843327452902886909e+00,-6.041877080949636936e-01,3.635620580663919021e+00,6.356883124558505849e-02
5.408610311184600672e-01,8.367111402243498919e-01,1.853138357046454354e+00,-5.788027987095413218e-01,3.648185388227232373e+00,6.145797707292002809e-02
5.453309569954721825e-01,8.063219322792969379e-01,1.862949261190021799e+00,-5.536684366186317430e-01,3.660750195790545281e+00,5.940250093458273456e-02
5.498008828724841868e-01,7.759315680232581336e-01,1.872760165333589244e+00,-5.287959060273454970e-01,3.673315003353858188e+00,5.740163041298967234e-02
5.542708087494963021e-01,7.455446405038534952e-01,1.882571069477156689e+00,-5.041960117249104645e-01,3.685879810917171540e+00,5.545456944197810212e-02
5.587407346265083063e-01,7.151657262128185977e-01,1.892381973620723912e+00,-4.798790808802195773e-01,3.698444618480484891e+00,5.356050059306035477e-02
5.632106605035204216e-01,6.847993841998190057e-01,1.902192877764291357e+00,-4.558549652933057139e-01,3.711009426043797799e+00,5.171858727293514313e-02
5.676805863805324259e-01,6.544501551938863848e-01,1.912003781907858802e+00,-4.321330440882169555e-01,3.723574233607110706e+00,4.992797583337662409e-02
5.721505122575445412e-01,6.241225607321987390e-01,1.921814686051426246e+00,-4.087222268325495511e-01,3.736139041170424058e+00,4.818779759471821661e-02
5.766204381345566565e-01,5.938211022968542530e-01,1.931625590194993691e+00,-3.856309570687783683e-01,3.748703848733737409e+00,4.649717078423779015e-02
5.810903640115686608e-01,5.635502604595221676e-01,1.941436494338561136e+00,-3.628672162423254854e-01,3.761268656297050317e+00,4.485520239083327226e-02
5.855602898885807761e-01,5.333144940343093054e-01,1.951247398482128581e+00,-3.404385280112665058e-01,3.773833463860363224e+00,4.326098993745217808e-02
5.900302157655927804e-01,5.031182392390420866e-01,1.961058302625695804e+00,-3.183519629224376701e-01,3.786398271423676576e+00,4.171362317280782189e-02
5.945001416426048957e-01,4.729659088650806087e-01,1.970869206769263249e+00,-2.966141434386636577e-01,3.798963078986989927e+00,4.021218568397456894e-02
5.989700675196169000e-01,4.428618914559090403e-01,1.980680110912830694e+00,-2.752312493018025386e-01,3.811527886550302835e+00,3.875575643150977467e-02
6.034399933966290153e-01,4.128105504946688598e-01,1.990491015056398139e+00,-2.542090232162664276e-01,3.824092694113615742e+00,3.734341120879895032e-02
6.079099192736410195e-01,3.828162236007570662e-01,2.000301919199965361e+00,-2.335527768376921554e-01,3.836657501676929094e+00,3.597422402736293739e-02
6.123798451506531348e-01,3.528832217358279788e-01,2.010112823343533250e+00,-2.132673970514853967e-01,3.849222309240242446e+00,3.464726842990226152e-02
6.168497710276652501e-01,3.230158284191653184e-01,2.019923727487100251e+00,-1.933573525259899006e-01,3.861787116803555797e+00,3.336161873288510937e-02
6.213196969046772544e-01,2.932182989526965766e-01,2.029734631630667696e+00,-1.738267005250999087e-01,3.874351924366868705e+00,3.211635120051224701e-02
6.257896227816893697e-01,2.634948596558606138e-01,2.039545535774235141e+00,-1.546790939652709085e-01,3.886916731930181612e+00,3.091054515191157814e-02
6.302595486587013740e-01,2.338497071104395086e-01,2.049356439917802586e+00,-1.359177887019322184e-01,3.899481539493494964e+00,2.974328400343297443e-02
6.347294745357134893e-01,2.042870074153546600e-01,2.059167344061370031e+00,-1.175456510304793284e-01,3.912046347056808315e+00,2.861365624792456749e-02
6.391994004127254936e-01,1.748108954520100067e-01,2.068978248204937476e+00,-9.956516538715196041e-02,3.924611154620121223e+00,2.752075637287908216e-02
6.436693262897376089e-01,1.454254741597937883e-01,2.078789152348504921e+00,-8.197844223527400720e-02,3.937175962183434130e+00,2.646368571934277353e-02
6.481392521667497242e-01,1.161348138223272652e-01,2.088600056492071921e+00,-6.478722612248896673e-02,3.949740769746747482e+00,2.544155328347857958e-02
6.526091780437617285e-01,8.694295136431606785e-02,2.098410960635639810e+00,-4.799290389486156327e-02,3.962305577310060833e+00,2.445347646267113234e-02
6.570791039207738438e-01,5.785388965934834538e-02,2.108221864779206811e+00,-3.159651305388068432e-02,3.974870384873373741e+00,2.349858174805312047e-02
6.615490297977858480e-01,2.887159684856754893e-02,2.118032768922774700e+00,-1.559875024263329690e-02,3.987435192436686648e+00,2.257600536532279947e-02
6.660189556747979633e-01,5.670597325035942049e-09,2.127843673066341701e+00,2.015231141683226923e-08,4.000000000000000000e+00,2.168489386570793612e-02


==> illustraties/lim0_ENE_nocol_kalkaanslag_illustratie_data.csv <==
0.35, 1.99, 0.12, -0.22, 0

==> illustraties/lim0_ENE_welcol_kalkaanslag_illustratie_data.csv <==
0.23, 1.18, 1.74, 2.86, 1.31, 0.33, -4, 0, 1.57

==> illustraties/lim0_ENE_welcol_kalkaanslag_illustratie_graphdata.csv <==
xp1,fp1,xn,fn,xp2,fp2
0.000000000000000000e+00,3.182913654221020128e+00,6.660189204989771516e-01,2.324280712340254240e-07,2.127844913598627041e+00,1.967293515245382984e-06
4.469925640932732695e-03,3.182714383191953544e+00,6.758298332043439771e-01,-6.296201239677778894e-02,2.140409712836220280e+00,1.939647216993301004e-02
8.939851281865465391e-03,3.182116605937229892e+00,6.856407459097106916e-01,-1.253316648823998847e-01,2.152974512073813074e+00,3.813718124603612813e-02
1.340977692279819722e-02,3.181120429945688777e+00,6.954516586150775170e-01,-1.870690329505819705e-01,2.165539311311406312e+00,5.622557596936285373e-02
1.787970256373093078e-02,3.179726034337060359e+00,7.052625713204442315e-01,-2.481353390643481482e-01,2.178104110548999550e+00,7.366392307968597231e-02
2.234962820466366434e-02,3.177933669819416274e+00,7.150734840258110570e-01,-3.084927496202927166e-01,2.190668909786592344e+00,9.045524354940656653e-02
2.681955384559639444e-02,3.175743658629587074e+00,7.248843967311777714e-01,-3.681044029796798345e-01,2.203233709024185583e+00,1.066032813888900532e-01
3.128947948652913147e-02,3.173156394456650098e+00,7.346953094365445969e-01,-4.269344361174098879e-01,2.215798508261778821e+00,1.221124723802853307e-01
3.575940512746186156e-02,3.170172342348448247e+00,7.445062221419114223e-01,-4.849480098692571239e-01,2.228363307499372059e+00,1.369879128010897951e-01
4.022933076839459166e-02,3.166792038601240478e+00,7.543171348472781368e-01,-5.421113327607807175e-01,2.240928106736964853e+00,1.512353281963276785e-01
4.469925640932732869e-02,3.163016090632225996e+00,7.641280475526449623e-01,-5.983916834030822418e-01,2.253492905974558091e+00,1.648610422558663413e-01
4.916918205026005878e-02,3.158845176835517243e+00,7.739389602580116767e-01,-6.537574314427807565e-01,2.266057705212151330e+00,1.778719458509490647e-01
5.363910769119278887e-02,3.154280046421065187e+00,7.837498729633785022e-01,-7.081780570559859100e-01,2.278622504449744124e+00,1.902754662815848707e-01
5.810903333212552591e-02,3.149321519236947253e+00,7.935607856687452166e-01,-7.616241689779701396e-01,2.291187303687337362e+00,2.020795367839646473e-01
6.257895897305826294e-02,3.143970485574848261e+00,8.033716983741120421e-01,-8.140675210626169278e-01,2.303752102924930600e+00,2.132925663445885966e-01
6.704888461399098609e-02,3.138227905958896002e+00,8.131826110794788676e-01,-8.654810273677648880e-01,2.316316902162523839e+00,2.239234098653225813e-01
7.151881025492372312e-02,3.132094810918045980e+00,8.229935237848455820e-01,-9.158387757645325422e-01,2.328881701400116633e+00,2.339813387210966100e-01
7.598873589585646016e-02,3.125572300741641385e+00,8.328044364902122965e-01,-9.651160400713898468e-01,2.341446500637709871e+00,2.434760117494974008e-01
8.045866153678918331e-02,3.118661545218859299e+00,8.426153491955791219e-01,-1.013289290714880497e+00,2.354011299875303109e+00,2.524174467090306018e-01
8.492858717772192034e-02,3.111363783361520419e+00,8.524262619009459474e-01,-1.060336203921902198e+00,2.366576099112895903e+00,2.608159922404019171e-01
8.939851281865465737e-02,3.103680323110763695e+00,8.622371746063126619e-01,-1.106235669449945336e+00,2.379140898350489142e+00,2.686823003627230033e-01
9.386843845958738053e-02,3.095612541027337183e+00,8.720480873116794873e-01,-1.150967796863489045e+00,2.391705697588082380e+00,2.760272995341764846e-01
9.833836410052011756e-02,3.087161881966032695e+00,8.818590000170463128e-01,-1.194513920367429316e+00,2.404270496825675174e+00,2.828621683043022195e-01
1.028082897414528546e-01,3.078329858733858337e+00,8.916699127224130272e-01,-1.236856602209396305e+00,2.416835296063268412e+00,2.891983095827553307e-01
1.072782153823855777e-01,3.069118051732394825e+00,9.014808254277797417e-01,-1.277979634665415976e+00,2.429400095300861651e+00,2.950473255470980050e-01
1.117481410233183148e-01,3.059528108584435913e+00,9.112917381331465672e-01,-1.317868040624775583e+00,2.441964894538454889e+00,3.004209932099702329e-01
1.162180666642510518e-01,3.049561743744655384e+00,9.211026508385133926e-01,-1.356508072791684505e+00,2.454529693776047683e+00,3.053312406637846421e-01
1.206879923051837888e-01,3.039220738095011143e+00,9.309135635438801071e-01,-1.393887211523348046e+00,2.467094493013640921e+00,3.097901240189721017e-01
1.251579179461165259e-01,3.028506938524488934e+00,9.407244762492469325e-01,-1.429994161325431890e+00,2.479659292251234159e+00,3.138098050497206692e-01
1.296278435870492352e-01,3.017422257493534765e+00,9.505353889546137580e-01,-1.464818846027410304e+00,2.492224091488826954e+00,3.174025295591423879e-01
1.340977692279819722e-01,3.005968672583358980e+00,9.603463016599804725e-01,-1.498352402662314731e+00,2.504788890726420192e+00,3.205806064738370154e-01
1.385676948689147092e-01,2.994148226029996529e+00,9.701572143653471869e-01,-1.530587174076192269e+00,2.517353689964013430e+00,3.233563876759327771e-01
1.430376205098474462e-01,2.981963024243650118e+00,9.799681270707140124e-01,-1.561516700294549143e+00,2.529918489201606668e+00,3.257422485788512012e-01
1.475075461507801833e-01,2.969415237313044464e+00,9.897790397760808379e-01,-1.591135708674165539e+00,2.542483288439199463e+00,3.277505694512830581e-01
1.519774717917129203e-01,2.956507098495209096e+00,9.995899524814475523e-01,-1.619440102869942777e+00,2.555048087676792701e+00,3.293937174921613975e-01
1.564473974326456573e-01,2.943240903690797161e+00,1.009400865186814267e+00,-1.646426950647739140e+00,2.567612886914385939e+00,3.306840296577889804e-01
1.609173230735783666e-01,2.929619010904987775e+00,1.019211777892181203e+00,-1.672094470575224978e+00,2.580177686151978733e+00,3.316337962407231998e-01
1.653872487145111037e-01,2.915643839694204154e+00,1.029022690597547918e+00,-1.696442017624016918e+00,2.592742485389571971e+00,3.322552451985276156e-01
1.698571743554438407e-01,2.901317870598934867e+00,1.038833603302914632e+00,-1.719470067717179695e+00,2.605307284627165210e+00,3.325605272290784176e-01
1.743270999963765777e-01,2.886643644562486344e+00,1.048644516008281347e+00,-1.741180201257200189e+00,2.617872083864758004e+00,3.325617015877700977e-01
1.787970256373093147e-01,2.871623762336228403e+00,1.058455428713648283e+00,-1.761575085670619156e+00,2.630436883102351242e+00,3.322707226406834136e-01
1.832669512782420518e-01,2.856260883871270195e+00,1.068266341419014998e+00,-1.780658457005884765e+00,2.643001682339944480e+00,3.316994271465678046e-01
1.877368769191747611e-01,2.840557727696752188e+00,1.078077254124381712e+00,-1.798435100622211458e+00,2.655566481577537274e+00,3.308595222593594953e-01
1.922068025601074981e-01,2.824517070285098796e+00,1.087888166829748648e+00,-1.814910831007571224e+00,2.668131280815130513e+00,3.297625742418761607e-01
1.966767282010402351e-01,2.808141745404207690e+00,1.097699079535115363e+00,-1.830092470764590917e+00,2.680696080052723751e+00,3.284199978803429287e-01
2.011466538419729722e-01,2.791434643456941700e+00,1.107509992240482077e+00,-1.843987828803872464e+00,2.693260879290316989e+00,3.268430465884576419e-01
2.056165794829057092e-01,2.774398710807929547e+00,1.117320904945848792e+00,-1.856605677784384234e+00,2.705825678527909783e+00,3.250428031888502600e-01
2.100865051238384462e-01,2.757036949098157219e+00,1.127131817651215728e+00,-1.867955730841305950e+00,2.718390477765503022e+00,3.230301713589824320e-01
2.145564307647711555e-01,2.739352414547202574e+00,1.136942730356582443e+00,-1.878048617641678408e+00,2.730955277003096260e+00,3.208158677278057369e-01
2.190263564057038925e-01,2.721348217243590994e+00,1.146753643061949157e+00,-1.886895859808851439e+00,2.743520076240689498e+00,3.184104146088195253e-01
2.234962820466366296e-01,2.703027520423378682e+00,1.156564555767316094e+00,-1.894509845756497946e+00,2.756084875478282292e+00,3.158241333545655505e-01
2.279662076875693666e-01,2.684393539737095491e+00,1.166375468472682808e+00,-1.900903804973502753e+00,2.768649674715875530e+00,3.130671383170417488e-01
2.324361333285021036e-01,2.665449542505399450e+00,1.176186381178049523e+00,-1.906091781800722806e+00,2.781214473953468769e+00,3.101493313980339672e-01
2.369060589694348407e-01,2.646198846963670803e+00,1.185997293883416237e+00,-1.910088608740864835e+00,2.793779273191061563e+00,3.070803971729250126e-01
2.413759846103675777e-01,2.626644821495516258e+00,1.195808206588782951e+00,-1.912909879342522546e+00,2.806344072428654801e+00,3.038697985711673044e-01
2.458459102513002870e-01,2.606790883855664376e+00,1.205619119294149888e+00,-1.914571920699345675e+00,2.818908871666248039e+00,3.005267730962826733e-01
2.503158358922330518e-01,2.586640500382514141e+00,1.215430031999516824e+00,-1.915091765605053675e+00,2.831473670903840834e+00,2.970603295679759559e-01
2.547857615331657888e-01,2.566197185200275399e+00,1.225240944704883539e+00,-1.914487124404889995e+00,2.844038470141434072e+00,2.934792453687325997e-01
2.592556871740984703e-01,2.545464499411065340e+00,1.235051857410250253e+00,-1.912776356583584247e+00,2.856603269379027310e+00,2.897920641770962424e-01
2.637256128150312073e-01,2.524446050277523668e+00,1.244862770115616968e+00,-1.909978442129806053e+00,2.869168068616620104e+00,2.860070941696916114e-01
2.681955384559639444e-01,2.503145490395486394e+00,1.254673682820983682e+00,-1.906112952716374043e+00,2.881732867854213342e+00,2.821324066739787639e-01
2.726654640968966814e-01,2.481566516857713900e+00,1.264484595526350397e+00,-1.901200022735288764e+00,2.894297667091806581e+00,2.781758352536837231e-01
2.771353897378294184e-01,2.459712870408331753e+00,1.274295508231717333e+00,-1.895260320225963913e+00,2.906862466329399375e+00,2.741449752088468417e-01
2.816053153787621555e-01,2.437588334588442152e+00,1.284106420937084048e+00,-1.888315017734468082e+00,2.919427265566992613e+00,2.700471834724734732e-01
2.860752410196948925e-01,2.415196734873437112e+00,1.293917333642450984e+00,-1.880385763141092959e+00,2.931992064804585851e+00,2.658895788858418596e-01
2.905451666606276295e-01,2.392541937801540008e+00,1.303728246347817699e+00,-1.871494650492749878e+00,2.944556864042179090e+00,2.616790428346327801e-01
2.950150923015603666e-01,2.369627850094735422e+00,1.313539159053184413e+00,-1.861664190876169300e+00,2.957121663279772328e+00,2.574222202281906680e-01
2.994850179424931036e-01,2.346458417771446481e+00,1.323350071758551127e+00,-1.850917283366837474e+00,2.969686462517365122e+00,2.531255208043891036e-01
3.039549435834258406e-01,2.323037625251977989e+00,1.333160984463917842e+00,-1.839277186088274174e+00,2.982251261754958360e+00,2.487951207427857858e-01
3.084248692243585777e-01,2.299369494456398932e+00,1.342971897169284778e+00,-1.826767487414945990e+00,2.994816060992551598e+00,2.444369645689704051e-01
3.128947948652913147e-01,2.275458083895459893e+00,1.352782809874651493e+00,-1.813412077351596263e+00,3.007380860230144393e+00,2.400567673332627272e-01
3.173647205062239962e-01,2.251307487754750092e+00,1.362593722580018429e+00,-1.799235119120780269e+00,3.019945659467737631e+00,2.356600170471974676e-01
3.218346461471567332e-01,2.226921834972128700e+00,1.372404635285385144e+00,-1.784261020989384772e+00,3.032510458705330869e+00,2.312519773615248908e-01
3.263045717880894703e-01,2.202305288309058806e+00,1.382215547990751858e+00,-1.768514408364157964e+00,3.045075257942923663e+00,2.268376904697741447e-01
3.307744974290222073e-01,2.177462043415789861e+00,1.392026460696118573e+00,-1.752020096185136211e+00,3.057640057180516902e+00,2.224219802217594077e-01
3.352444230699549443e-01,2.152396327890826466e+00,1.401837373401485287e+00,-1.734803061644908606e+00,3.070204856418110140e+00,2.180094554317611455e-01
3.397143487108876814e-01,2.127112400334840725e+00,1.411648286106852224e+00,-1.716888417260713284e+00,3.082769655655702934e+00,2.136045133664762896e-01
3.441842743518204184e-01,2.101614549399433152e+00,1.421459198812218938e+00,-1.698301384325227925e+00,3.095334454893296172e+00,2.092113433982118187e-01
3.486541999927531554e-01,2.075907092830853173e+00,1.431270111517585875e+00,-1.679067266760905675e+00,3.107899254130889410e+00,2.048339308091849942e-01
3.531241256336858925e-01,2.049994376508940341e+00,1.441081024222952589e+00,-1.659211425401668771e+00,3.120464053368482205e+00,2.004760607331906586e-01
3.575940512746186295e-01,2.023880773481867568e+00,1.450891936928319303e+00,-1.638759252724630855e+00,3.133028852606075443e+00,1.961413222213080343e-01
3.620639769155513665e-01,1.997570682996413494e+00,1.460702849633686018e+00,-1.617736148053476652e+00,3.145593651843668681e+00,1.918331124187302450e-01
3.665339025564841036e-01,1.971068529524561130e+00,1.470513762339052732e+00,-1.596167493254002645e+00,3.158158451081261475e+00,1.875546408402255782e-01
3.710038281974168406e-01,1.944378761786402787e+00,1.480324675044419669e+00,-1.574078628941234737e+00,3.170723250318855158e+00,1.833089337321587853e-01
3.754737538383495221e-01,1.917505851769518710e+00,1.490135587749786383e+00,-1.551494831216397641e+00,3.183288049556447952e+00,1.790988385094420265e-01
3.799436794792822591e-01,1.890454293745585934e+00,1.499946500455153320e+00,-1.528441288950933785e+00,3.195852848794041190e+00,1.749270282561997125e-01
3.844136051202149962e-01,1.863228603283811902e+00,1.509757413160520034e+00,-1.504943081633620894e+00,3.208417648031634428e+00,1.707960062793830724e-01
3.888835307611477332e-01,1.835833316262081016e+00,1.519568325865886749e+00,-1.481025157795719194e+00,3.220982447269227222e+00,1.667081107049893651e-01
3.933534564020804702e-01,1.808272987875669813e+00,1.529379238571253463e+00,-1.456712314028042687e+00,3.233547246506820461e+00,1.626655191069802942e-01
3.978233820430132073e-01,1.780552191644030335e+00,1.539190151276620178e+00,-1.432029174602600374e+00,3.246112045744413699e+00,1.586702531594261500e-01
4.022933076839459443e-01,1.752675518415719447e+00,1.549001063981987114e+00,-1.407000171710517833e+00,3.258676844982006493e+00,1.547241833028240032e-01
4.067632333248786813e-01,1.724647575372029173e+00,1.558811976687353829e+00,-1.381649526326682365e+00,3.271241644219599731e+00,1.508290334159703705e-01
4.112331589658114184e-01,1.696472985029240377e+00,1.568622889392720765e+00,-1.356001229710654510e+00,3.283806443457192970e+00,1.469863854851892748e-01
4.157030846067441554e-01,1.668156384239971590e+00,1.578433802098087479e+00,-1.330079025552148630e+00,3.296371242694785764e+00,1.431976842631253466e-01
4.201730102476768924e-01,1.639702423194044911e+00,1.588244714803454194e+00,-1.303906392768423794e+00,3.308936041932379002e+00,1.394642419097330277e-01
4.246429358886096295e-01,1.611115764418635798e+00,1.598055627508820908e+00,-1.277506528959890364e+00,3.321500841169972240e+00,1.357872426084903439e-01
4.291128615295423110e-01,1.582401081778594953e+00,1.607866540214187623e+00,-1.250902334529079063e+00,3.334065640407565034e+00,1.321677471512656965e-01
4.335827871704750480e-01,1.553563059476692487e+00,1.617677452919554559e+00,-1.224116397467309270e+00,3.346630439645158273e+00,1.286066974856568956e-01
4.380527128114077851e-01,1.524606391054400545e+00,1.627488365624921274e+00,-1.197170978812192477e+00,3.359195238882751511e+00,1.251049212190070425e-01
4.425226384523405221e-01,1.495535778393219939e+00,1.637299278330288210e+00,-1.170087998778261751e+00,3.371760038120344305e+00,1.216631360736715323e-01
4.469925640932732591e-01,1.466355930717083700e+00,1.647110191035654925e+00,-1.142889023562027706e+00,3.384324837357937987e+00,1.182819542884820940e-01
4.514624897342059962e-01,1.437071563595793133e+00,1.656921103741021639e+00,-1.115595252821786953e+00,3.396889636595530781e+00,1.149618869617108630e-01
4.559324153751387332e-01,1.407687397950008190e+00,1.666732016446388354e+00,-1.088227507831660779e+00,3.409454435833123576e+00,1.117033483311804937e-01
4.604023410160714702e-01,1.378208159057958682e+00,1.676542929151755068e+00,-1.060806220308375902e+00,3.422019235070717258e+00,1.085066599875138954e-01
4.648722666570042072e-01,1.348638575564070630e+00,1.686353841857121783e+00,-1.033351421908534906e+00,3.434584034308310052e+00,1.053720550168411874e-01
4.693421922979369443e-01,1.318983378489846370e+00,1.696164754562488941e+00,-1.005882734393143796e+00,3.447148833545903290e+00,1.022996820695987463e-01
4.738121179388696813e-01,1.289247300247253758e+00,1.705975667267855655e+00,-9.784193604555007084e-01,3.459713632783496529e+00,9.928960935237317320e-02
4.782820435798024183e-01,1.259435073654752157e+00,1.715786579973222370e+00,-9.509800752076413843e-01,3.472278432021089323e+00,9.634182854003348062e-02
4.827519692207351554e-01,1.229551430956615787e+00,1.725597492678589084e+00,-9.235832183198331435e-01,3.484843231258682561e+00,9.345625860568862464e-02
4.872218948616678369e-01,1.199601102845015976e+00,1.735408405383955799e+00,-8.962466868068647008e-01,3.497408030496275799e+00,9.063274956628603052e-02
4.916918205026005739e-01,1.169588817486039156e+00,1.745219318089322513e+00,-8.689879284541485172e-01,3.509972829733868593e+00,8.787108614193321621e-02
4.961617461435333110e-01,1.139519299549246467e+00,1.755030230794689228e+00,-8.418239358760327695e-01,3.522537628971461832e+00,8.517099132728339628e-02
5.006316717844661035e-01,1.109397269241174655e+00,1.764841143500056386e+00,-8.147712411979799452e-01,3.535102428209055070e+00,8.253212987357511077e-02
5.051015974253988405e-01,1.079227441343288962e+00,1.774652056205423101e+00,-7.878459113537357172e-01,3.547667227446647864e+00,7.995411168015055525e-02
5.095715230663315776e-01,1.049014524254071601e+00,1.784462968910789815e+00,-7.610635439879707143e-01,3.560232026684241102e+00,7.743649509450448165e-02
5.140414487072643146e-01,1.018763219036189493e+00,1.794273881616156530e+00,-7.344392639543083634e-01,3.572796825921834341e+00,7.497879012013591860e-02
5.185113743481969406e-01,9.884782184682916473e-01,1.804084794321523244e+00,-7.079877203981781442e-01,3.585361625159427135e+00,7.258046153167496684e-02
5.229812999891296776e-01,9.581642061022688228e-01,1.813895707026889959e+00,-6.817230844133423950e-01,3.597926424397020817e+00,7.024093189695879147e-02
5.274512256300624147e-01,9.278258553256590879e-01,1.823706619732256673e+00,-6.556590472605511311e-01,3.610491223634613611e+00,6.795958450591646494e-02
5.319211512709951517e-01,8.974678284299264508e-01,1.833517532437623387e+00,-6.298088191362898325e-01,3.623056022872206405e+00,6.573576620629496825e-02
5.363910769119278887e-01,8.670947756844515908e-01,1.843328445142990546e+00,-6.041851284791711629e-01,3.635620822109800088e+00,6.356879014643283810e-02
5.408610025528606258e-01,8.367113344167398381e-01,1.853139357848357260e+00,-5.788002218011734090e-01,3.648185621347392882e+00,6.145793842543983282e-02
5.453309281937933628e-01,8.063221280988686068e-01,1.862950270553723975e+00,-5.536658640305065493e-01,3.660750420584986120e+00,5.940246465129084968e-02
5.498008538347260998e-01,7.759317654404684905e-01,1.872761183259090689e+00,-5.287933393526345061e-01,3.673315219822579358e+00,5.740159640748530162e-02
5.542707794756588369e-01,7.455448394885877406e-01,1.882572095964457404e+00,-5.041934525356277508e-01,3.685880019060172152e+00,5.545453762904777734e-02
5.587407051165915739e-01,7.151659267342846960e-01,1.892383008669824118e+00,-4.798765307257590873e-01,3.698444818297765391e+00,5.356047088877281120e-02
5.632106307575243109e-01,6.847995862266698097e-01,1.902193921375190833e+00,-4.558524256990478807e-01,3.711009617535358629e+00,5.171855959472803493e-02
5.676805563984570480e-01,6.544503586941474715e-01,1.912004834080557991e+00,-4.321305165541778903e-01,3.723574416772951423e+00,4.992795010013474644e-02
5.721504820393897850e-01,6.241227656733239204e-01,1.921815746785924706e+00,-4.087197128321041761e-01,3.736139216010544661e+00,4.818777372684331789e-02
5.766204076803225220e-01,5.938213086457311274e-01,1.931626659491291420e+00,-3.856284580474291790e-01,3.748704015248137900e+00,4.649714870371112613e-02
5.810903333212552591e-01,5.635504681824610174e-01,1.941437572196658135e+00,-3.628647336165351511e-01,3.761268814485730694e+00,4.485518202127047882e-02
5.855602589621879961e-01,5.333147030970653013e-01,1.951248484902024849e+00,-3.404360631673524762e-01,3.773833613723323932e+00,4.326097120415141328e-02
5.900301846031207331e-01,5.031184496068208389e-01,1.961059397607391563e+00,-3.183495172155194064e-01,3.786398412960917170e+00,4.171360600279119812e-02
5.945001102440534702e-01,4.729661205025825765e-01,1.970870310312758278e+00,-2.966117181916801959e-01,3.798963212198509964e+00,4.021217000602333308e-02
5.989700358849862072e-01,4.428621043272684688e-01,1.980681223018125436e+00,-2.752288458045790698e-01,3.811528011436103203e+00,3.875574217619316697e-02
6.034399615259189442e-01,4.128107645635370471e-01,1.990492135723492151e+00,-2.542066427246487126e-01,3.824092810673696441e+00,3.734339830849800479e-02
6.079098871668516813e-01,3.828164388302801591e-01,2.000303048428858865e+00,-2.335504205727350624e-01,3.836657609911289235e+00,3.597421241628859234e-02
6.123798128077844183e-01,3.528834380886747280e-01,2.010113961134225580e+00,-2.132650661987058882e-01,3.849222409148882917e+00,3.464725804410818955e-02
6.168497384487171553e-01,3.230160458574937721e-01,2.019924873839592294e+00,-1.933550482346724220e-01,3.861787208386475712e+00,3.336160951027655058e-02
6.213196640896498923e-01,2.932185174382373472e-01,2.029735786544959009e+00,-1.738244239076695841e-01,3.874352007624068506e+00,3.211634308084944378e-02
6.257895897305826294e-01,2.634950791498558154e-01,2.039546699250325723e+00,-1.546768460967181680e-01,3.886916806861662188e+00,3.091053807680973348e-02
6.302595153715152554e-01,2.338499275736982685e-01,2.049357611955692882e+00,-1.359155706192972934e-01,3.899481606099254982e+00,2.974327791635831414e-02
6.347294410124479924e-01,2.042872288082697718e-01,2.059168524661059596e+00,-1.175434637323957004e-01,3.912046405336848220e+00,2.861365109418620434e-02
6.391993666533807295e-01,1.748111177345301748e-01,2.068979437366426311e+00,-9.956300983344490430e-02,3.924611204574441459e+00,2.752075209961800384e-02
6.436692922943134665e-01,1.454256972914846902e-01,2.078790350071793025e+00,-8.197631934661053776e-02,3.937176003812034253e+00,2.646368227551757976e-02
6.481392179352462035e-01,1.161350377623437957e-01,2.088601262777159739e+00,-6.478513678009195642e-02,3.949740803049627491e+00,2.544155061984821470e-02
6.526091435761789405e-01,8.694317607144119719e-02,2.098412175482526454e+00,-4.799084894027173809e-02,3.962305602287220729e+00,2.445347453177501920e-02
6.570790692171116776e-01,5.785411509198201685e-02,2.108223088187893168e+00,-3.159449328876927365e-02,3.974870401524813524e+00,2.349858050418886929e-02
6.615489948580444146e-01,2.887182296477663890e-02,2.118034000893260327e+00,-1.559676642867748042e-02,3.987435200762406762e+00,2.257600476452157126e-02
6.660189204989771516e-01,2.324280712340254240e-07,2.127844913598627041e+00,1.967293515245382984e-06,4.000000000000000000e+00,2.168489386570793612e-02


==> illustraties/liminf_ENE_kalkaanslag_illustratie_data.csv <==
0.26, 1.31, 1.73, 1.92, 3.11, 0.14, 0.03, -0.78, 0, 0.25

==> illustraties/liminf_KD_kalkaanslag_illustratie_data.csv <==
-2.5, -1.2, -1.0, -0.6, 0.17, 0.39, -0.6, 0
